Late-Onset Circumstellar Medium Interactions are Rare: An Unbiased GALEX View of Type Ia Supernovae

Using ultraviolet (UV) light curves we constrain the circumstellar environments of 1080 Type Ia supernovae (SNe Ia) within $z<0.5$ from archival Galaxy Evolution Explorer (GALEX) observations. All SNe Ia are required to have pre- and post-explosion GALEX observations to ensure adequate subtraction of the host-galaxy flux. Using the late-time GALEX observations we look for the UV excess expected from any interaction between the SN ejecta and circumstellar material (CSM). Four SNe Ia are detected near maximum light and we compare the GALEX photometry to archival data, but we find none of our targets show convincing evidence of CSM interaction. A recent Hubble Space Telescope (HST) survey estimates that $\sim6\%$ of SNe Ia may interact with distant CSM, but statistical inferences are complicated by the small sample size and selection effects. By injecting model light curves into our data and then recovering them, we constrain a broad range of CSM interactions based on the CSM interaction start time and the maximum luminosity. Combining our GALEX non-detections with the HST results, we constrain occurrence of late-onset CSM interaction among SNe Ia with moderate CSM interaction, similar to that observed in PTF11kx, to $f_\text{CSM}\lesssim5.1\%$ between $0-500$ days after discovery and $\lesssim2.7\%$ between $500-1000$ days after discovery at $90\%$ confidence. For weaker CSM interactions similar to SN 2015cp, we obtain limits of $\lesssim16\%$ and $\lesssim4.8\%$, respectively, for the same time ranges.

==> 2021 SNe Ia-CSM in GALEX 2021-11-18/datafile1.txt <==
Title: Late-Onset Circumstellar Medium Interactions are Rare: An Unbiased 
       GALEX View of Type Ia Supernovae 
Authors: Dubay L.O., Tucker M.A., Do A., Shappee B.J., Anand G.S. 
Table: Basic information for our sample of SNe Ia
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---      Name    Supernova name
  18- 21 I4     yr       Disc.Y  Year of the Discovery date 
  23- 24 I2     month    Disc.M  Month of the Discovery date
  26- 27 I2     d        Disc.D  Day of the Discovery date
  29- 47 A19    ---    r_Disc.D  Discovery reference bibcode
  49- 50 I2     h        RAh     Hour of Right Ascension (J2000)
  52- 53 I2     min      RAm     Minute of Right Ascension (J2000)
  55- 61 F7.4   s        RAs     Second of Right Ascension (J2000)
      63 A1     ---      DE-     Sign of the Declination (J2000)  
  65- 66 I2     deg      DEd     Degree of Declination (J2000)  
  68- 69 I2     arcmin   DEm     Arcminute of Declination (J2000)  
  71- 77 F7.4   arcsec   DEs     Arcsecond of Declination (J2000)  
      79 A1     ---    f_DEs     Coordinates flag (1)
  81- 83 I3     ---      Obs     Number of GALEX observations in both bands
  85- 89 I5     d        tFirst  Time of first epoch; days after discovery (2)
  91- 94 I4     d        tLast   Time of last epoch; days after discovery (2)
  96- 99 I4     d        tNext   Earliest post-disc epoch; days 
                                  after discovery (2)
 101-107 F7.5   ---      z       Spectroscopic redshift
 109-127 A19    ---    r_z       Redshift reference bibcode
 129-132 I4     Mpc      Dist    Distance 
 134-136 I3     Mpc    e_Dist    Uncertainty in Dist 
 138-156 A19    ---    r_Dist    Distance reference bibcode
 158-162 F5.3   mag      VExt    V-band galactic extinction
--------------------------------------------------------------------------------
Note (1):   
    a = offset between SN and host-galaxy exceeds 30 kpc.
Note (2): In either band.
--------------------------------------------------------------------------------
ESSENCEg097      2004 10  5 2007ApJ...666..674M 23 27 37.1600 -  9 35 21.0000    23  -407 2181  357 0.34300 2007ApJ...666..674M 1464 103 2007ApJ...666..674M 0.086
ESSENCEg142      2004 10  9 2007ApJ...666..674M 23 28 37.7000 -  8 45  4.0000    16   -35 2177  353 0.40400 2007ApJ...666..674M 1725 121 2007ApJ...666..674M 0.078
ESSENCEg230      2004 10 17 2007ApJ...666..674M  1 11 56.3100 +  0  7 27.7000    19  -376 2532 1081 0.39200 2007ApJ...666..674M 1674 117 2007ApJ...666..674M 0.084
ESSENCEm027      2005  9 26 2007ApJ...666..674M  1  9 15.0100 +  0  8 14.8000    14  -720 1870  742 0.28900 2007ApJ...666..674M 1233  86 2007ApJ...666..674M 0.078
ESSENCEm043      2005  9 26 2007ApJ...666..674M 23 29 51.7300 -  8 56 46.1000    16  -387 1825    1 0.26600 2007ApJ...666..674M 1134  80 2007ApJ...666..674M 0.080
ESSENCEm062      2005  9 25 2007ApJ...666..674M  1  9 52.9020 +  0 36 19.0300    14  -719 1829  729 0.31400 2007ApJ...666..674M 1340  94 2007ApJ...666..674M 0.067
ESSENCEm075      2005  9 26 2007ApJ...666..674M 23 24 42.2900 -  8 29  8.7000    16  -708 2209  360 0.10200 2007ApJ...666..674M  423  30 2007ApJ...666..674M 0.099
ESSENCEn263      2005 11 22 2016SDSSD.C...0000:  2  5 14.9500 -  4 56 39.1000    40  -410 1820 1421 0.36264 2016SDSSD.C...0000: 1549 109 2016SDSSD.C...0000: 0.070
ESSENCEn278      2005 11 24 2007ApJ...666..674M 23 28 17.5500 -  9 23 12.4000    22  -446 1766  296 0.30400 2007ApJ...666..674M 1297  91 2007ApJ...666..674M 0.109
ESSENCEn326      2005 11 24 2007SDSS6.C...0000: 23 29 58.5900 -  8 53 12.5000    16  -446 1766  291 0.26316 2004SDSS3.C...0000: 1128  79 2007ApJ...660..239K 0.082
ESSENCEn400      2005 11 26 2007ApJ...666..674M  1 13 13.2600 -  0 23 25.9000    16  -781 1767  676 0.42400 2007ApJ...666..674M 1811 127 2007ApJ...666..674M 0.085
ESSENCEp425      2005 11 24 2007ApJ...666..674M 23 29 56.1900 -  8 34 24.3000    20  -767 1766  291 0.45800 2007ApJ...666..674M 1956 137 2007ApJ...666..674M 0.085
ESSENCEp434      2005 11 24 2007ApJ...666..674M  1 12 40.2500 +  0 14 56.6000    15  -779 2129  683 0.33900 2007ApJ...666..674M 1447 101 2007ApJ...666..674M 0.094
ESSENCEq002      2006  9 16 2016ApJS..224....3N  2  5 12.9450 -  3 39  0.7230    15 -1029 1546   64 0.34690 2016ApJS..224....3N 1482 104 2016ApJS..224....3N 0.064
ESSENCEq022      2006  9 11 2007SDSS6.C...0000:  1 12  3.8640 -  0  1 28.9452    19 -1070 1838  387 0.22637 2016SDSSD.C...0000:  965  68 2016SDSSD.C...0000: 0.083
ESSENCEr185      2006 10 31 2007SDSS6.C...0000:  1 11 48.2450 -  0 29 49.4600    12 -1120 1428  337 0.18011 2016SDSSD.C...0000:  767  54 2016SDSSD.C...0000: 0.066
ESSENCEr317      2006 11 14 2016ApJS..224....3N  1 13 24.6580 +  0 51 27.7570    28  -778 1774  312 0.33610 2016ApJS..224....3N 1435 101 2016ApJS..224....3N 0.070
Hawk             2004 11  5 2011A&A...528A..35M 12 35 41.1600 + 62 11 37.1900   211  -281 2315  163 0.49673 2004AJ....127.3121W 2129 149 2004AJ....127.3121W 0.031
HST04Sas         2004  5 23 2004ApJ...617..240K 12 36 54.1250 + 62  8 22.2100   213  -118 2481  329 0.44643 2004AJ....127.3121W 1914 134 2004AJ....127.3121W 0.031
Kurage           2004 12 15 2001A&A...377..442W  3 32 36.0300 - 27 51 17.6600   326  -401 2184  311 0.35920 2004A&A...428.1043L 1537 108 2004A&A...428.1043L 0.021
PS1-1000003      2010  1 11 2014ApJ...795...44R  8 37 18.9380 + 44 20  1.4400     8 -2186    3    4 0.15200 2014ApJ...795...44R  653  46 2014ApJ...795...44R 0.074
PS1-1000004      2010  1 11 2014ApJ...795...44R  3 33 27.9480 - 28 22 17.4800   142 -2254  331  314 0.23100 2014ApJ...795...44R  988  69 2014ApJ...795...44R 0.023
PS1-1000005      2010  1 12 2014ApJ...795...44R  9 58 59.7580 +  3  9 27.1100    42 -1438  400   24 0.24500 2014ApJ...795...44R 1054  74 2014ApJ...795...44R 0.061
PS1-1000007      2010  1 10 2014ApJ...795...44R  2 23 30.7110 -  4 38 10.7600   147 -2223  306  289 0.13700 2014ApJ...795...44R  583  41 2014ApJ...795...44R 0.071
PS1-1000008      2010  1 10 2014ApJ...795...44R  2 24 15.9450 -  3 11 11.5300    54 -1153  306  288 0.25000 2014ApJ...795...44R 1067  86 2014ApJ...795...44R 0.076
PS1-1000009      2010  1 10 2014ApJ...795...44R  2 20 22.9590 -  4 40 21.0300    65 -1903  306  289 0.15000 2014ApJ...795...44R  639  45 2014ApJ...795...44R 0.060
PS1-10acx        2010  8 16 2014ApJ...795...44R 16  5 54.0890 + 55 11 52.3000    63 -2231  298  249 0.35000 2014ApJ...795...44R 1499 105 2014ApJ...795...44R 0.019
PS1-10bls        2010 11  7 2014ApJ...795...44R  3 32 16.1160 - 27 11 39.5100    93 -2554   31   14 0.27600 2014ApJ...795...44R 1180  83 2014ApJ...795...44R 0.020
PS1-10byr        2010 12  6 2014ApJ...795...44R 22 17 50.8010 +  1  2 33.8000   127 -2653  310  310 0.24000 2014ApJ...795...44R 1023  84 2014ApJ...795...44R 0.189
PS1-10f          2010  1 12 2014ApJ...795...44R  9 59 54.2210 +  2 24 42.8400   240 -2162  421   24 0.38000 2014ApJ...795...44R 1632 122 2014ApJ...795...44R 0.049
PS1-10ia         2010  3 20 2014ApJ...795...44R 14 11 31.0580 + 53 34 46.4800    18  -319  359    2 0.40900 2014ApJ...795...44R 1753 123 2014ApJ...795...44R 0.035
PS1-10if         2010  3 20 2014ApJ...795...44R 10  0 21.1960 +  1 25  5.2500    45 -2225  333    2 0.15000 2014ApJ...795...44R  647  46 2014ApJ...795...44R 0.056
PS1-10io         2010  4 12 2014ApJ...795...44R 10  0 44.0150 +  3 24 14.3100    43 -1528  310  294 0.22000 2014ApJ...795...44R  947  67 2014ApJ...795...44R 0.067
PS1-10j          2010  1 16 2014ApJ...795...44R 10 49 14.2200 + 58 28  2.0400    51 -2184  416    5 0.43600 2014ApJ...795...44R 1869 131 2014ApJ...795...44R 0.021
PS1-10k          2010  1 16 2014ApJ...795...44R 10  0 27.6160 +  2 41 38.5200   199 -2166  396   19 0.34000 2014ApJ...795...44R 1461 102 2014ApJ...795...44R 0.053
PS1-10n          2010  1 16 2014ApJ...795...44R 10  3 14.3850 +  3  8 39.2100    42 -1418  739   19 0.46000 2014ApJ...795...44R 1975 138 2014ApJ...795...44R 0.053
PS1-10o          2010  1 18 2014ApJ...795...44R 10  2  8.8220 +  2 43  6.8300   100 -2168  394   17 0.22000 2014ApJ...795...44R  947  67 2014ApJ...795...44R 0.055
PS1-10s          2010  1 16 2014ApJ...795...44R  9 55 57.2310 +  2 15 48.4700    36  -732  738   20 0.10100 2014ApJ...795...44R  438  31 2014ApJ...795...44R 0.060
PS1-11aj         2011  1  6 2014ApJ...795...44R 10  3 16.2740 +  3 28 29.8100    35 -1773   41   25 0.10600 2014ApJ...795...44R  459  33 2014ApJ...795...44R 0.056
PS1-11at         2011  1  5 2014ApJ...795...44R 10  1 53.0270 +  2  2 33.5300   176 -2520   75   27 0.32000 2014ApJ...795...44R 1375  96 2014ApJ...795...44R 0.048
PS1-11bk         2011  1 11 2014ApJ...795...44R  9 56 19.7610 +  1 24 34.0800    38 -2129   36   21 0.16000 2014ApJ...795...44R  690  49 2014ApJ...795...44R 0.063
PS1-11fi         2011  2  5 2014ApJ...795...44R 14 12 57.0700 + 52 44 37.1900    20  -641   37   36 0.08200 2014ApJ...795...44R  353  25 2014ApJ...795...44R 0.029
PS1-11kk         2011  2 10 2014ApJ...795...44R 16 10 49.2770 + 55 15  5.3100    50 -2781  120   71 0.30000 2014ApJ...795...44R 1285 100 2014ApJ...795...44R 0.018
PS1-11uw         2011  4 24 2014ApJ...795...44R 16  4 56.2870 + 54 52 41.3000    83 -2482   47    2 0.30000 2014ApJ...795...44R 1285  90 2014ApJ...795...44R 0.028
PS1-11w          2011  1  5 2014ApJ...795...44R 10 54 43.7840 + 58 37 35.6200    87 -2538   62   63 0.17400 2014ApJ...795...44R  747  53 2014ApJ...795...44R 0.023
PS1-11yj         2011  5 24 2014ApJ...795...44R 16  8 30.4690 + 53 41  7.1700    44 -2567   17   14 0.10700 2014ApJ...795...44R  459  33 2014ApJ...795...44R 0.037
PS1-11yu         2011  5 24 2014ApJ...795...44R 16 12 46.1790 + 54 52 25.4000    49 -2884   17   13 0.36000 2014ApJ...795...44R 1542 116 2014ApJ...795...44R 0.030
PS1-11zu         2011  5 27 2014ApJ...795...44R 16  6 28.1840 + 53 52 18.4900    43 -2570   14   11 0.36000 2014ApJ...795...44R 1542 108 2014ApJ...795...44R 0.030
PS1-11zv         2011  5 27 2014ApJ...795...44R 16 11 37.1520 + 53 58 12.9600    43 -2570   14   11 0.35000 2014ApJ...795...44R 1499 105 2014ApJ...795...44R 0.026
PS1-11zw         2011  5 27 2014ApJ...795...44R 16 10 25.8140 + 54  8 58.4800    44 -2570   14   11 0.42300 2014ApJ...795...44R 1812 127 2014ApJ...795...44R 0.032
PSc080064        2010  9  3 2014ApJ...795...44R  3 29 42.0710 - 27 52 38.1100    58 -2489   96   78 0.06600 2014ApJ...795...44R  281  21 2014ApJ...795...44R 0.024
PSc080646        2010  9 10 2014ApJ...795...44R 22 18 29.3340 +  0 56 29.3500   127 -2566  397  397 0.33000 2014ApJ...795...44R 1408 108 2014ApJ...795...44R 0.168
PSc080723        2010  9 29 2014ApJ...795...44R  2 19 56.7280 -  3 57 38.1800    49 -2166   44   26 0.43100 2014ApJ...795...44R 1842 129 2014ApJ...795...44R 0.056
PSc090275        2010 10 13 2014ApJ...795...44R  3 36 17.3010 - 28  3  5.4400    69 -1766   56   39 0.14000 2014ApJ...795...44R  598  42 2014ApJ...795...44R 0.029
PSc091748        2010 10 31 2014ApJ...795...44R  3 28 29.4940 - 26 49 42.5800    61 -1785   38   21 0.14800 2014ApJ...795...44R  632  45 2014ApJ...795...44R 0.029
PSc100163        2010 11 10 2014ApJ...795...44R  2 21 46.1620 -  5  9  5.7600    93 -2207    2    1 0.31900 2014ApJ...795...44R 1363  96 2014ApJ...795...44R 0.063
PSc100206        2010 11  7 2014ApJ...795...44R  3 30  4.3620 - 28 15 24.0900    55 -2530   31   13 0.21700 2014ApJ...795...44R  928  65 2014ApJ...795...44R 0.022
PSc100405        2010 11 24 2014ApJ...795...44R  3 34 30.8520 - 27 19 14.0900    63 -2543   14    1 0.10300 2014ApJ...795...44R  439  31 2014ApJ...795...44R 0.031
PSc180561        2011  7 28 2014ApJ...795...44R 22 17 50.9840 +  1 28  6.3900     2  -674   76   76 0.23000 2014ApJ...795...44R  980  81 2014ApJ...795...44R 0.134
PTF09foz         2009 10  9 2007SDSS6.C...0000:  0 42 11.8930 -  9 52 54.6500    32 -1095  706  344 0.05440 2003SDSS1.C...0000:  228  17 2003SDSS1.C...0000: 0.089
PTF10cko         2010  2 24 2007SDSS6.C...0000: 12 11 15.3700 + 13 44  1.5000     3 -2145   26   27 0.06473 2005SDSS4.C...0000:  282  20 2005SDSS4.C...0000: 0.091
PTF10cwm         2010  3 13 2007SDSS6.C...0000: 12 32 55.4100 +  4 29 11.3000     7 -1060  392    4 0.07929 2004SDSS2.C...0000:  344  24 2004SDSS2.C...0000: 0.053
PTF10fej         2010  3 25 2007SDSS6.C...0000: 16  6 19.3200 + 53 55 16.8000    62 -2142  442   40 0.10995 2003SDSS1.C...0000:  471  33 2003SDSS1.C...0000: 0.026
PTF10gsp         2010  4 27 2007SDSS6.C...0000: 13 53 35.9700 + 39 58 22.2000     5 -1783  315  315 0.10658 2005SDSS4.C...0000:  459  32 2005SDSS4.C...0000: 0.035
PTF10nda         2010  6 27 2007SDSS6.C...0000: 13 57  9.7300 + 61 15  9.1000     5 -1939  295  250 0.10069 2004SDSS2.C...0000:  433  31 2004SDSS2.C...0000: 0.050
PTF10qna         2010  8  2 20032dF...C...0000C  0 47 50.8300 - 25 57 56.4000     5 -2476  397  398 0.09450 20032dF...C...0000C  401  28 20032dF...C...0000C 0.041
PTF10rbp         2010  8  8 20032MASX.C.......:  1 16 37.7800 -  1 49 28.2000     2  -670  446  447 0.08230 2014MNRAS.438.1391P  348  25 2014MNRAS.438.1391P 0.144
PTF10trp         2010  8 27 2007SDSS6.C...0000: 21 28  8.0100 +  9 51 14.0000    13 -2248  343   28 0.04888 2004SDSS2.C...0000:  205  15 2004SDSS2.C...0000: 0.121
PTF10ujt         2010  9  1 2007SDSS6.C...0000:  1 49 34.3400 -  8 48  2.5000     5 -2524  405  405 0.14276 2003SDSS1.C...0000:  607  43 2003SDSS1.C...0000: 0.071
PTF10vnu         2010  9 16 1990MNRAS.243..692M  1 11  3.3600 +  0 26 27.4000     8 -2536   53   11 0.04611 2016SDSSD.C...0000:  193  14 2016SDSSD.C...0000: 0.074
PTF11dej         2011  5  4 20032MASX.C.......: 14 15 54.3400 + 30 22  9.9000     5 -2171   31   19 0.08223 2011ApJ...735..125S  355  25 2011ApJ...735..125S 0.046
SDSS-II SN 10066 2005 11  3 2007SDSS6.C...0000: 21 36  0.7200 -  0  3 14.8680   146   -88 1779  276 0.44700 2011ApJ...738..162S 1910 134 2011ApJ...738..162S 0.170
SDSS-II SN 10113 2005 11  1 2010ApJ...713.1026D  3 36 43.6280 -  0  8 25.2000    11  -705 1492  404 0.29600 2010ApJ...713.1026D 1266  89 2010ApJ...713.1026D 0.276
SDSS-II SN 10146 2005 10 20 2007SDSS6.C...0000:  1 43  7.0080 +  1 15  4.8240     8  -381 1093  717 0.28421 2016SDSSD.C...0000: 1213  85 2016SDSSD.C...0000: 0.085
SDSS-II SN 10299 2005 11  5 2007SDSS6.C...0000: 22 49  3.3600 +  0 59 36.8900    10  -452 1068 1069 0.23800 2011ApJ...738..162S 1014  71 2011ApJ...738..162S 0.255
SDSS-II SN 10450 2005 11  2 2007SDSS6.C...0000: 22 29  6.2400 -  1  7 43.2120    21  -448 2170  267 0.27200 2011ApJ...738..162S 1160  84 2011ApJ...738..162S 0.183
SDSS-II SN 10559 2005 11  2 2010ApJ...713.1026D 23 36 27.9680 -  1 13 35.5300    10  -750  686  325 0.27700 2011ApJ...738..162S 1181  83 2011ApJ...738..162S 0.085
SDSS-II SN 11026 2005 10 21 2007SDSS6.C...0000: 21 43 13.6800 +  0 53 27.9280     8  -782 1053 1053 0.28429 2016SDSSD.C...0000: 1213  85 2016SDSSD.C...0000: 0.166
SDSS-II SN 11370 2005 11  2 2007SDSS6.C...0000:  0 45 52.1040 -  0 42 50.2740    12  -759  704  691 0.45590 2006MNRAS.372..425C 1948 136 2006MNRAS.372..425C 0.054
SDSS-II SN 11518 2005 11 23 2007SDSS6.C...0000:  0 33 38.3712 +  0 32 18.4090    12  -784  669  341 0.31600 2011ApJ...738..162S 1348  94 2011ApJ...738..162S 0.060
SDSS-II SN 1166  2005  9  9 2007SDSS6.C...0000:  0 37 25.3500 +  0 58 23.8000    16  -709 1098  753 0.38240 2011ApJ...740...92G 1633 114 2011ApJ...740...92G 0.053
SDSS-II SN 12199 2005 11 23 2007SDSS6.C...0000: 23 16 39.6260 -  1  9 29.6100     8  -821 1050  308 0.31046 2016SDSSD.C...0000: 1324  93 2016SDSSD.C...0000: 0.118
SDSS-II SN 12804 2006  8 28 2007SDSS6.C...0000:  1 12 48.4080 +  1  2 24.6100    21  -700 1492   65 0.13400 2010ApJ...713.1026D  569  40 2010ApJ...713.1026D 0.083
SDSS-II SN 12852 2006  8 27 2010ApJ...713.1026D 20 57  0.7300 +  0 41 20.9000     7 -1098 1055 1055 0.26400 2010ApJ...713.1026D 1126  79 2010ApJ...713.1026D 0.203
SDSS-II SN 12875 2006  8 27 2007SDSS6.C...0000: 23 48 30.4800 -  0  3 43.8588    16 -1043  739   19 0.26472 2016SDSSD.C...0000: 1129  79 2016SDSSD.C...0000: 0.077
SDSS-II SN 12879 2006  8 27 2007SDSS6.C...0000:  0 29 47.8070 -  0  9 43.0900    10 -1057  392  392 0.42900 2011ApJ...738..162S 1832 128 2011ApJ...738..162S 0.061
SDSS-II SN 12936 2006  8 28 2010ApJ...713.1026D  2  8 10.9100 -  1  3  5.4000     8 -1047  782  782 0.19400 2010ApJ...713.1026D  827  58 2010ApJ...713.1026D 0.101
SDSS-II SN 12941 2006  8 27 2011ApJ...738..162S 23 47  7.2000 -  0 35 57.0228     6 -1043  731   33 0.28600 2011ApJ...738..162S 1220  85 2011ApJ...738..162S 0.126
SDSS-II SN 12974 2006  8 28 2007SDSS6.C...0000:  1 26 34.0320 -  0 13 42.0096    14  -701  759  403 0.30630 2016SDSSD.C...0000: 1307  92 2016SDSSD.C...0000: 0.078
SDSS-II SN 12978 2006  8 28 2011ApJ...738..162S  0 28 40.1190 +  0  8 52.5200     8  -705  761  404 0.17000 2011ApJ...738..162S  723  51 2011ApJ...738..162S 0.058
SDSS-II SN 1302  2005  9  9 2007SDSS6.C...0000:  3 34 37.1520 +  0 53 30.8510     4  -652 1180 1180 0.28200 2011ApJ...738..162S 1206  84 2011ApJ...738..162S 0.267
SDSS-II SN 13096 2006  9 15 2007SDSS6.C...0000: 23 53 28.8000 -  1 12  8.1000    12 -1062  422   37 0.36300 2010ApJ...713.1026D 1549 109 2010ApJ...713.1026D 0.075
SDSS-II SN 13108 2006  9 16 2010ApJ...713.1026D  0 39 28.9890 -  1 12  1.1600    10 -1064  407  385 0.28800 2010ApJ...713.1026D 1023  72 2011ApJ...738..162S 0.067
SDSS-II SN 13177 2006  9 12 2007SDSS6.C...0000:  1 26 25.7520 +  0 33 52.9340     6  -716  385  386 0.31869 2016SDSSD.C...0000: 1360  95 2016SDSSD.C...0000: 0.081
SDSS-II SN 13323 2006  9 11 2007SDSS6.C...0000: 21 32 12.3040 -  0  8  4.7000   572 -1117 1809  318 0.23230 2011ApJ...738..162S  990  82 2011ApJ...738..162S 0.106
SDSS-II SN 13333 2006  9 11 2007SDSS6.C...0000: 21 14 35.7600 +  0 16 41.4590    10  -758 1035  736 0.21400 2011ApJ...738..162S  912  64 2011ApJ...738..162S 0.283
SDSS-II SN 13378 2006  9 11 2007SDSS6.C...0000:  2 26 10.2240 +  1  8 47.1840     8 -1022  773  773 0.30900 2005ApJS..158..161H 1320  92 2005ApJS..158..161H 0.087
SDSS-II SN 13393 2006  9 15 2007SDSS6.C...0000: 22 52 57.1200 +  0 37  3.0000    14  -764  754   23 0.27000 2011ApJ...738..162S 1151  81 2011ApJ...738..162S 0.225
SDSS-II SN 13411 2006  8 28 2007SDSS6.C...0000: 21  0 45.6000 +  0 11 30.1700    14 -1099 1054  736 0.16300 2011ApJ...740...92G  694  49 2011ApJ...740...92G 0.223
SDSS-II SN 1342  2005  9  9 2010ApJ...713.1026D 23  6  6.6050 +  0  7  1.2400     7  -686 1126 1127 0.28300 2010ApJ...713.1026D 1207  85 2010ApJ...713.1026D 0.115
SDSS-II SN 13452 2006  9 15 2007SDSS6.C...0000:  0  7 40.9940 -  0 21  4.5400    12 -1060  744  382 0.49400 2011ApJ...738..162S 2111 148 2011ApJ...738..162S 0.128
SDSS-II SN 13458 2006  9 16 2007SDSS6.C...0000:  1  5 51.1980 -  0 15  1.6900 a  14 -1075  407  386 0.31910 2011ApJ...738..162S 1362  95 2011ApJ...738..162S 0.101
SDSS-II SN 13465 2006  9 15 2007SDSS6.C...0000: 23 15 31.9200 +  0  0 58.2000    18 -1117 1106   18 0.26700 2011ApJ...738..162S 1194  84 2005ApJS..158..161H 0.110
SDSS-II SN 13476 2006  9 15 2010ApJ...713.1026D 23 44  4.0080 -  0 47 27.4400    10     0  714   12 0.25700 2011ApJ...738..162S 1095  77 2011ApJ...738..162S 0.082
SDSS-II SN 13507 2006  9 12 2007SDSS6.C...0000:  1 41 49.5840 -  0 47 44.4120    12 -1062  765  378 0.31800 2011ApJ...738..162S 1358  95 2011ApJ...738..162S 0.079
SDSS-II SN 13520 2006  9 11 2007SDSS6.C...0000:  1  8 42.0820 -  0  0 57.2700    10 -1070 1520  391 0.29300 2011ApJ...738..162S 1250  88 2011ApJ...738..162S 0.090
SDSS-II SN 13529 2006  9 11 2007SDSS6.C...0000:  1 26 52.8120 +  0 20 12.4500     6  -715  388  389 0.31500 2011ApJ...738..162S 1345  94 2011ApJ...738..162S 0.089
SDSS-II SN 13615 2006  9 17 2007SDSS6.C...0000: 20 45 38.9900 +  1 11 12.1200    64  -797 1386  674 0.23200 2010ApJ...713.1026D  989  69 2010ApJ...713.1026D 0.224
SDSS-II SN 13646 2006  9 11 2007SDSS6.C...0000: 23 49 53.4170 -  1  1 55.6100    10 -1114  403  359 0.29200 2010ApJ...713.1026D 1245  87 2010ApJ...713.1026D 0.085
SDSS-II SN 13659 2006  9 11 2011ApJ...738..162S  3  6 42.6240 -  1  2 28.8600    15 -1018 1178  405 0.28700 2011ApJ...738..162S 1226  86 2011ApJ...738..162S 0.190
SDSS-II SN 13716 2006  9 18 2011ApJ...738..162S 20 59 48.9600 +  0 29 18.5390     5 -1120 1033 1033 0.32200 2011ApJ...738..162S 1375  96 2011ApJ...738..162S 0.229
SDSS-II SN 13729 2006  9 18 2010ApJ...713.1026D 21 15 40.4970 +  0 52 31.0000    14  -765 1035  720 0.34300 2010ApJ...713.1026D 1464 103 2010ApJ...713.1026D 0.243
SDSS-II SN 13732 2006  9 18 2016SDSSD.C...0000: 21 37  4.3200 +  0 54  3.7260    22 -1114  721  300 0.40223 2016SDSSD.C...0000: 1718 120 2016SDSSD.C...0000: 0.155
SDSS-II SN 13737 2006  9 15 2007SDSS6.C...0000: 22 35 42.3120 +  0 57 45.6700     2  -751 1853 1853 0.32900 2010ApJ...713.1026D 1404  98 2010ApJ...713.1026D 0.220
SDSS-II SN 13813 2006  9 18 2007SDSS6.C...0000: 21 13 17.0080 -  0 24 17.0700    14    -2 1040  692 0.24000 2010ApJ...713.1026D 1023  72 2010ApJ...713.1026D 0.178
SDSS-II SN 13833 2006  9 11 2010ApJ...713.1026D 23 37 17.1720 -  0 12 33.5900    12 -1063  374   12 0.45400 2011ApJ...738..162S 1939 136 2011ApJ...738..162S 0.100
SDSS-II SN 13843 2006  9 17 2010ApJ...713.1026D 21 16 38.4800 +  0 12 25.8000    15  -764 1090  723 0.43300 2010ApJ...713.1026D 1850 130 2010ApJ...713.1026D 0.246
SDSS-II SN 1385  2005  9  9 2007SDSS6.C...0000:  0 35 18.5140 +  0  4 33.1900    12  -709  744  416 0.28700 2011ApJ...738..162S 1224  86 2011ApJ...738..162S 0.056
SDSS-II SN 13859 2006  9 16 2010ApJ...713.1026D  0 44 14.9240 +  0 58  1.3400    14 -1077  406  357 0.32400 2010ApJ...713.1026D 1366  96 2011ApJ...738..162S 0.058
SDSS-II SN 13864 2006  9 15 2007SDSS6.C...0000: 23 14 17.7840 +  0 11 27.8300     6 -1117  755  756 0.29310 2011ApJ...738..162S 1250  88 2011ApJ...738..162S 0.112
SDSS-II SN 13867 2006  9 18 2007SDSS6.C...0000: 23 25 49.1770 +  0  1 46.0600   190 -1119 1135    0 0.33300 2010ApJ...713.1026D 1421 100 2010ApJ...713.1026D 0.106
SDSS-II SN 13896 2006  9 19 2010ApJ...713.1026D  0 10 51.0870 -  0  4 11.4200    22 -1064  764  381 0.15700 2011ApJ...738..162S  667  47 2011ApJ...738..162S 0.092
SDSS-II SN 13902 2006  9 11 2007SDSS6.C...0000: 23 15 53.4110 +  0 15  8.6000    12 -1112 1110   22 0.29900 2005ApJS..158..161H 1275  89 2005ApJS..158..161H 0.122
SDSS-II SN 13907 2006 10  1 2010ApJ...713.1026D  0 56 43.0410 +  0 13 57.2100    12 -1090  393  359 0.19780 2011ApJ...738..162S  842  59 2011ApJ...738..162S 0.061
SDSS-II SN 13908 2006  9 17 2007SDSS6.C...0000:  1  3 39.7860 +  0 17 42.7100    10 -1076  406  385 0.02395 2012ApJ...755...61S 1023  72 2010ApJ...713.1026D 0.101
SDSS-II SN 13909 2006  9 17 2007SDSS6.C...0000:  1  5 40.8700 +  0 18 43.3000     8 -1076  406  385 0.29300 2010ApJ...713.1026D 1250  88 2010ApJ...713.1026D 0.082
SDSS-II SN 1403  2005  9  9 2007SDSS6.C...0000: 23 58 48.9190 +  0 25 55.0400     6  -689  791  409 0.34100 2010ApJ...713.1026D 1455 102 2010ApJ...713.1026D 0.092
SDSS-II SN 14046 2006 11 11 2007SDSS6.C...0000: 23 24 46.0800 +  0 11  0.8000   136 -1173 1079  295 0.47443 2016SDSSD.C...0000: 2027 142 2016SDSSD.C...0000: 0.118
SDSS-II SN 14074 2006  9 27 2010ApJ...713.1026D 22 48 30.2450 -  0 49 30.8400     9   -14 1771   11 0.28800 2011ApJ...738..162S 1228  86 2011ApJ...738..162S 0.255
SDSS-II SN 14093 2006  9 17 2007SDSS6.C...0000:  1 46  9.4340 -  1  3 22.6200     6  -713  763  764 0.42700 2010ApJ...713.1026D 1825 128 2010ApJ...713.1026D 0.093
SDSS-II SN 14113 2006  9 16 2007SDSS6.C...0000:  1 53 46.6760 -  0 49  6.0600    14  -712  765  765 0.21600 2011ApJ...738..162S  921  65 2011ApJ...738..162S 0.088
SDSS-II SN 14137 2006  9 16 2007SDSS6.C...0000:  3 46  4.6080 -  0 24  2.6604     4 -1020  812  813 0.31165 2016SDSSD.C...0000: 1333  93 2016SDSSD.C...0000: 0.503
SDSS-II SN 1415  2005  9 14 2007SDSS6.C...0000:  0 24 25.5550 +  0 35 57.5100    57  -740 1496  755 0.21199 2003SDSS1.C...0000:  903  63 2003SDSS1.C...0000: 0.062
SDSS-II SN 14205 2006  9 11 2007SDSS6.C...0000:  1  8 45.7680 +  0 44  0.5532    12 -1070 1478  378 0.25367 2016SDSSD.C...0000: 1082  76 2016SDSSD.C...0000: 0.073
SDSS-II SN 14231 2006  9 30 2010ApJ...713.1026D  3 50 35.9360 +  0 47 15.3600     7 -1034 1155  808 0.12900 2011ApJ...738..162S  551  39 2011ApJ...738..162S 0.539
SDSS-II SN 14250 2006  9 17 2007SDSS6.C...0000:  0 51 17.3820 -  0 36 18.8700     6 -1078  398  372 0.39500 2011ApJ...738..162S 1687 118 2011ApJ...738..162S 0.149
SDSS-II SN 14268 2006  9 22 2010ApJ...713.1026D  3 28 47.8620 +  0 23 28.0400     7 -1032 1162  462 0.25900 2010ApJ...713.1026D 1026  72 2011ApJ...738..162S 0.355
SDSS-II SN 14305 2006  9 19 2011ApJ...738..162S 20 47 52.5600 -  0 35 36.5892    11   -43 1384  307 0.30700 2011ApJ...738..162S 1311  92 2011ApJ...738..162S 0.195
SDSS-II SN 14317 2006  9 29 2007SDSS6.C...0000: 21  2 16.9810 +  0 19 50.0800    23 -1131 1029  297 0.18100 2011ApJ...738..162S  771  69 2011ApJ...738..162S 0.240
SDSS-II SN 14327 2006  9 19 2007SDSS6.C...0000:  0  9 22.9800 -  0 11 24.5000    10 -1064  764  381 0.42093 2016SDSSD.C...0000: 1798 126 2016SDSSD.C...0000: 0.159
SDSS-II SN 14330 2006  9 29 2007SDSS6.C...0000:  0 28 30.1800 -  0  4  6.2580    10 -1090  359  359 0.25283 2016SDSSD.C...0000: 1078  76 2016SDSSD.C...0000: 0.056
SDSS-II SN 14333 2006  9 28 2007SDSS6.C...0000:  1  5  8.4960 -  0  0 45.3400     4 -1087  374  374 0.27100 2011ApJ...738..162S 1156  92 2011ApJ...738..162S 0.077
SDSS-II SN 14343 2006  9 19 2016SDSSD.C...0000:  0  2 49.7180 -  0 57 14.5700    14 -1064  414  377 0.34305 2016SDSSD.C...0000: 1464 103 2016SDSSD.C...0000: 0.101
SDSS-II SN 14346 2006  9 28 2007SDSS6.C...0000:  0 28 35.7264 -  1  0 13.3920    14 -1089  409  360 0.13200 2011ApJ...738..162S  560  39 2011ApJ...738..162S 0.053
SDSS-II SN 14347 2006  9 17 2010ApJ...713.1026D  1  7 55.3960 -  1  1  1.4500    10 -1076  740  385 0.29800 2011ApJ...738..162S 1272  89 2011ApJ...738..162S 0.131
SDSS-II SN 14361 2006  9 11 2010ApJ...713.1026D  2 54  3.7160 -  0  6 18.8700     9  -660 1140  403 0.37500 2010ApJ...713.1026D 1624 114 2011ApJ...738..162S 0.202
SDSS-II SN 14389 2006  9 17 2015NEDR....1M...1S  1 48  9.2690 +  0 17 45.9100     6  -713  763  763 0.23250 2011ApJ...738..162S  992  70 2011ApJ...738..162S 0.101
SDSS-II SN 14403 2006  9 28 2007SDSS6.C...0000:  1  7 21.1700 +  0 39  7.1000    20 -1087 1461  395 0.29300 2010ApJ...713.1026D 1250  88 2010ApJ...713.1026D 0.079
SDSS-II SN 14438 2006  9 20 2007SDSS6.C...0000: 22 40 15.6590 -  1  4  9.5100    13  -770  728  729 0.28200 2010ApJ...713.1026D 1203  84 2010ApJ...713.1026D 0.149
SDSS-II SN 14445 2006  9 27 1990MNRAS.243..692M 22 43 51.0360 -  0 45 14.1800    16  -778 1775  734 0.23701 2016SDSSD.C...0000: 1010  71 2016SDSSD.C...0000: 0.170
SDSS-II SN 14470 2006  9 27 2007SDSS6.C...0000:  2 56 51.5910 -  0 21  6.2000     8  -676  386  387 0.17900 2010ApJ...713.1026D  764  54 2010ApJ...713.1026D 0.176
SDSS-II SN 14505 2006  9 16 2007SDSS6.C...0000:  2 12 45.4800 -  1  5 21.2280    10 -1066  767   64 0.34500 2011ApJ...738..162S 1474 103 2011ApJ...738..162S 0.069
SDSS-II SN 14524 2006 10  2 2010ApJ...713.1026D  2 46 15.0820 -  0 47 51.9400     9 -1070 1877  767 0.27190 2011ApJ...738..162S 1161  92 2011ApJ...738..162S 0.084
SDSS-II SN 14525 2006 10  2 2010ApJ...713.1026D  1  7 31.8720 +  0 28 38.8000    11 -1091 1457  370 0.15460 2011ApJ...738..162S  658  46 2011ApJ...738..162S 0.083
SDSS-II SN 14531 2006  9 27 2010ApJ...713.1026D  0 10 29.8280 +  0 29  4.6900    20 -1072  734  370 0.41300 2011ApJ...738..162S 1764 124 2011ApJ...738..162S 0.077
SDSS-II SN 14617 2006  9 27 2010ApJ...713.1026D  3 33 27.5340 +  1  1 12.9600    14 -1035  797  455 0.26500 2011ApJ...738..162S 1133  79 2011ApJ...738..162S 0.296
SDSS-II SN 14624 2006  9 19 2007SDSS6.C...0000: 21 33 45.9150 +  0 20 45.2800   543 -1102 1801  310 0.36100 2011ApJ...738..162S 1541 108 2011ApJ...738..162S 0.130
SDSS-II SN 14638 2006  9 19 2007SDSS6.C...0000: 23 54 14.3660 -  0  7 29.0900    14 -1064  716   34 0.33100 2010ApJ...713.1026D 1412  99 2010ApJ...713.1026D 0.075
SDSS-II SN 14708 2006  9 28 2007SDSS6.C...0000:  1  1 15.4980 -  0 27 53.5700    10 -1087  395  374 0.33700 2010ApJ...713.1026D 1439 101 2010ApJ...713.1026D 0.097
SDSS-II SN 14750 2006  9 29 2007SDSS6.C...0000:  2 18  4.5640 +  0 39 11.0400    10 -1040  756  404 0.21490 2011ApJ...738..162S  917  64 2011ApJ...738..162S 0.118
SDSS-II SN 1478  2005  9  9 2007SDSS6.C...0000:  2 11  7.5120 +  0  8 49.6030     4  -655 1166 1167 0.20196 2016SDSSD.C...0000:  861  60 2016SDSSD.C...0000: 0.081
SDSS-II SN 14784 2006  9 20 2007SDSS6.C...0000: 21 35 11.7600 -  0 20 55.9000   257 -1126 1458  313 0.19200 2011ApJ...738..162S  817  72 2011ApJ...738..162S 0.114
SDSS-II SN 14786 2006  9 15 2010ApJ...713.1026D 22  7 16.9010 -  0 19 16.9500    10    -2 1108   16 0.27300 2011ApJ...738..162S 1164  82 2011ApJ...738..162S 0.281
SDSS-II SN 14883 2006  9 30 2011ApJ...738..162S  1 32 36.4320 -  0 44 15.2160    10  -734  749    5 0.21200 2011ApJ...738..162S  904  63 2011ApJ...738..162S 0.092
SDSS-II SN 14888 2006  9 27 2010ApJ...713.1026D  1 42 49.1150 -  0 38 59.1300    10  -723  763  375 0.36600 2010ApJ...713.1026D 1563 110 2010ApJ...713.1026D 0.077
SDSS-II SN 14900 2006  9 27 2007SDSS6.C...0000:  3  0 56.6880 -  0 38  8.1200    10 -1034  813  786 0.43200 2010ApJ...713.1026D 1847 129 2010ApJ...713.1026D 0.351
SDSS-II SN 14907 2006  9 27 2011ApJ...738..162S  3 50 35.9520 -  0 40 36.7320    13  -690 1884   76 0.33000 2011ApJ...738..162S 1411  99 2011ApJ...738..162S 0.536
SDSS-II SN 14916 2006  9 27 2007SDSS6.C...0000:  1 52  5.8410 -  1  8 30.3900    10  -723  754  754 0.26200 2011ApJ...738..162S 1118  78 2011ApJ...738..162S 0.081
SDSS-II SN 14963 2006  9 18 2011ApJ...738..162S  1 10 20.0160 +  0 57  0.6300    10 -1077 1471  371 0.02600 2011ApJ...738..162S  107   9 2011ApJ...738..162S 0.091
SDSS-II SN 15033 2006 10  3 2007SDSS6.C...0000:  1  3  6.8100 -  0  9 24.2000     6 -1092  381  382 0.22000 2012ApJ...755...61S  938  66 2010ApJ...713.1026D 0.103
SDSS-II SN 15074 2006 10  1 2007SDSS6.C...0000:  3 26 15.3360 +  0 13 18.1600     6 -1041  806  806 0.20300 2011ApJ...738..162S  867  61 2011ApJ...738..162S 0.312
SDSS-II SN 15075 2006 10  1 2007SDSS6.C...0000:  3 27 32.7120 +  0 20 48.6600    11 -1041 1153  453 0.35300 2011ApJ...738..162S 1509 106 2011ApJ...738..162S 0.348
SDSS-II SN 15080 2006  9 17 2011ApJ...738..162S 21  7 31.2000 -  1  2 19.3920    12    -2 1041  693 0.25900 2011ApJ...738..162S 1105  77 2011ApJ...738..162S 0.181
SDSS-II SN 15101 2006 10  3 2007SDSS6.C...0000: 21 31  8.4000 -  0 29 10.0860   409 -1139 1445  299 0.16300 2011ApJ...738..162S  693  49 2011ApJ...738..162S 0.132
SDSS-II SN 15103 2006  9 29 2010ApJ...713.1026D 22 32 23.6840 -  0 30 16.5600     2  -765 1839 1840 0.37300 2011ApJ...738..162S 1592 112 2011ApJ...738..162S 0.161
SDSS-II SN 15137 2006  9 27 2007SDSS6.C...0000: 23 44 25.7860 -  0 48 23.4000    10   -12  702   21 0.28100 2010ApJ...713.1026D 1198  84 2010ApJ...713.1026D 0.087
SDSS-II SN 15160 2006 10  3 2011ApJ...738..162S 23 53 42.9450 -  0 34 44.7600    14 -1080  405   21 0.21500 2011ApJ...738..162S  916  64 2011ApJ...738..162S 0.085
SDSS-II SN 15198 2006 10 12 2010ApJ...713.1026D  2 18 30.6040 -  0 12 43.9600     6 -1053  743  743 0.29000 2010ApJ...713.1026D 1238  87 2010ApJ...713.1026D 0.096
SDSS-II SN 15239 2006 10  1 2007SDSS6.C...0000:  0  2 25.6700 -  0 55  5.4480     8 -1076  372  365 0.33100 2011ApJ...738..162S 1412  99 2011ApJ...738..162S 0.097
SDSS-II SN 15255 2006 10  2 2007SDSS6.C...0000: 22 12 24.0000 -  0 15 32.5188    52  -786 1418  689 0.30200 2011ApJ...738..162S 1288  90 2011ApJ...738..162S 0.210
SDSS-II SN 15272 2006 10  2 2007SDSS6.C...0000: 23 23  5.5520 +  0  5  4.0600    19 -1133 1120  693 0.28030 2011ApJ...738..162S 1195  94 2011ApJ...738..162S 0.125
SDSS-II SN 15347 2006 10 11 2007SDSS6.C...0000: 21 41 37.2560 +  1 12 15.0700     6 -1137  698  699 0.24400 2011ApJ...738..162S 1040  73 2011ApJ...738..162S 0.143
SDSS-II SN 15353 2006 10 21 2007SDSS6.C...0000: 23 21  9.9980 -  0 10 33.0200    10 -1152 1100  725 0.29960 2011ApJ...738..162S 1278  90 2011ApJ...738..162S 0.111
SDSS-II SN 15359 2006 10 11 2010ApJ...713.1026D 23  9 49.5300 +  0 18 38.2000     8 -1142  730  730 0.26200 2010ApJ...713.1026D 1194  84 2011ApJ...738..162S 0.125
SDSS-II SN 15417 2006 10 12 2010ApJ...713.1026D  1  2 13.8950 +  0 27 43.1600    10 -1101  394  360 0.27700 2011ApJ...738..162S 1182  83 2011ApJ...738..162S 0.091
SDSS-II SN 15419 2006 10 12 2007SDSS6.C...0000:  1 19 37.2540 +  0 53  8.5600    12  -746  724   47 0.26700 2010ApJ...713.1026D 1139  80 2010ApJ...713.1026D 0.086
SDSS-II SN 15467 2006 10 21 2011ApJ...740...92G 21 20  4.8000 -  0 10 38.4800     8   -35  668  634 0.21043 2011ApJ...740...92G  897  63 2011ApJ...740...92G 0.155
SDSS-II SN 15496 2006 10 13 2007SDSS6.C...0000:  0 32 17.7580 +  0 16 28.3500    10    -3  344  327 0.23700 2010ApJ...713.1026D 1010  71 2010ApJ...713.1026D 0.058
SDSS-II SN 15533 2006 10 20 2007SDSS6.C...0000: 23 35 27.1110 -  0 22 24.1100     8 -1102  334  335 0.34446 2016SDSSD.C...0000: 1470 103 2016SDSSD.C...0000: 0.098
SDSS-II SN 15539 2006 10 14 2011ApJ...738..162S 22  7 48.0000 +  0 10  0.9588    20  -798 1079  698 0.20800 2011ApJ...738..162S  886  62 2011ApJ...738..162S 0.237
SDSS-II SN 15549 2006 10 11 2007SDSS6.C...0000: 21 34  2.5960 +  0 38  3.1200   512  -439 1437  277 0.42900 2011ApJ...738..162S 1833 128 2011ApJ...738..162S 0.164
SDSS-II SN 15587 2006 10 22 2007SDSS6.C...0000:  3 37 40.1420 +  0 59 54.1600     4 -1060  773  773 0.21886 2003SDSS1.C...0000:  935  66 2003SDSS1.C...0000: 0.257
SDSS-II SN 15603 2006 10 29 2007SDSS6.C...0000: 23 43 46.1940 -  1 11 32.4900    16 -1162  327  327 0.05400 2011ApJ...738..162S  226  16 2011ApJ...738..162S 0.081
SDSS-II SN 15633 2006 10 16 2007SDSS6.C...0000: 23 35 37.6800 -  0 50 21.2000     8 -1098  338  339 0.45119 2016SDSSD.C...0000: 1927 135 2016SDSSD.C...0000: 0.088
SDSS-II SN 15675 2006 10 17 2007SDSS6.C...0000: 22 52 41.6930 +  0 21 51.2400    14  -796  722  723 0.23450 2011ApJ...738..162S  999  70 2011ApJ...738..162S 0.252
SDSS-II SN 15697 2006 10 13 2011ApJ...738..162S  2  0  3.9360 +  0 46 34.6550     7  -738 1105 1105 0.12700 2011ApJ...738..162S  540  38 2011ApJ...738..162S 0.068
SDSS-II SN 15737 2006 10  3 2007SDSS6.C...0000:  0 49 28.5280 -  0  3 35.7300     6 -1094  356  356 0.32300 2011ApJ...738..162S 1379  97 2011ApJ...738..162S 0.093
SDSS-II SN 15748 2006 10 23 2007SDSS6.C...0000:  3 12 27.4990 -  0  7 50.2100    15 -1063  791  363 0.15700 2010ApJ...713.1026D  670  47 2010ApJ...713.1026D 0.200
SDSS-II SN 15751 2006 10 13 2010ApJ...713.1026D  3 36  6.7800 -  0  3  6.0200     6 -1051  784   58 0.32100 2011ApJ...738..162S 1373  96 2011ApJ...738..162S 0.282
SDSS-II SN 15755 2006 10 17 2007SDSS6.C...0000: 23 53 36.7780 +  0 13 34.8600     8 -1092  688    6 0.28100 2011ApJ...738..162S 1198  94 2011ApJ...738..162S 0.104
SDSS-II SN 15779 2006 10 21 2007SDSS6.C...0000: 23  2 34.8000 -  0 27 45.1800    12  -770  342  322 0.18900 2011ApJ...738..162S  804  56 2011ApJ...738..162S 0.164
SDSS-II SN 15784 2006 10 17 2007SDSS6.C...0000: 23 46 41.6930 -  0 36 55.1900     6 -1094  680  681 0.27710 2011ApJ...738..162S 1182  83 2011ApJ...738..162S 0.119
SDSS-II SN 15806 2006 10 22 2007SDSS6.C...0000:  1 36 22.1530 -  0 49 50.2700     8  -748  725  349 0.25000 2011ApJ...738..162S 1066  86 2011ApJ...738..162S 0.083
SDSS-II SN 15814 2006 10 16 2010ApJ...713.1026D  1 58 54.0450 -  0 22 21.5500    12  -741  736  736 0.35900 2011ApJ...738..162S 1534 107 2011ApJ...738..162S 0.067
SDSS-II SN 15823 2006 10 29 2007SDSS6.C...0000: 20 57  0.6350 +  0 11 56.7300     5 -1161  992  992 0.21520 2011ApJ...738..162S  917  64 2011ApJ...738..162S 0.229
SDSS-II SN 15850 2006 10 20 2010ApJ...713.1026D  0  2 40.2100 -  1  9 54.4500     8 -1095  353  346 0.25020 2011ApJ...738..162S 1066  86 2011ApJ...738..162S 0.093
SDSS-II SN 15860 2006 10 16 2010ApJ...713.1026D  0 18 23.3810 +  0 10 59.1100    12   -30  377   12 0.24100 2011ApJ...738..162S 1027  72 2011ApJ...738..162S 0.074
SDSS-II SN 15865 2006 10 27 2007SDSS6.C...0000:  3 48 16.0800 +  0 29 55.6400     6 -1061  778  775 0.33000 2011ApJ...738..162S 1411 108 2011ApJ...738..162S 0.588
SDSS-II SN 15866 2006 10 22 2007SDSS6.C...0000: 22 35  7.4120 +  0 58  4.9400     2  -788 1816 1816 0.18900 2011ApJ...738..162S  804  71 2011ApJ...738..162S 0.238
SDSS-II SN 15892 2006 10 31 2007SDSS6.C...0000: 21 32 47.7600 +  0 41 19.9400   530 -1144 1759  268 0.18390 2011ApJ...738..162S  783  55 2011ApJ...738..162S 0.161
SDSS-II SN 15935 2006 10 20 2007SDSS6.C...0000: 21 43 51.1200 +  0 26 23.8900     6 -1146  689  689 0.19300 2011ApJ...738..162S  822  58 2011ApJ...738..162S 0.191
SDSS-II SN 15946 2006 11  8 2007SDSS6.C...0000: 23 40 45.1200 +  0 37 56.1470    10   -54  317  317 0.13900 2011ApJ...738..162S  590  42 2011ApJ...738..162S 0.079
SDSS-II SN 16111 2006 10 22 2010ApJ...713.1026D 21 57 16.0630 +  0 56  7.6200    22  -806  696  279 0.21500 2011ApJ...738..162S  916  64 2011ApJ...738..162S 0.150
SDSS-II SN 16121 2006 10 27 2011ApJ...738..162S  3 16 54.9360 -  0 21 21.5280    14 -1067  779  399 0.01200 2011ApJ...738..162S   49   5 2011ApJ...738..162S 0.189
SDSS-II SN 16136 2006 11  8 2007SDSS6.C...0000:  2 13 56.6050 -  0 43 53.7400     8 -1119  715  716 0.34270 2011ApJ...738..162S 1464 103 2011ApJ...738..162S 0.090
SDSS-II SN 16148 2006 10 27 2010ApJ...713.1026D  3 14 38.6970 +  0 35 17.7700    23 -1067 1128  359 0.24900 2011ApJ...738..162S 1064  75 2011ApJ...738..162S 0.275
SDSS-II SN 16163 2006 11  9 1990MNRAS.243..692M  2  5 59.7600 -  0 51 21.1000    12 -1120  712  709 0.15490 2011ApJ...738..162S  660  46 2011ApJ...738..162S 0.087
SDSS-II SN 16172 2006 11  1 2007SDSS6.C...0000:  3 50 49.3390 -  0 13  8.9800    14 -1066 1479  776 0.21950 2011ApJ...738..162S  938  66 2011ApJ...738..162S 0.587
SDSS-II SN 16199 2006 10 23 2010ApJ...713.1026D 22 11 46.6390 +  1  8  6.1200    55  -806 1399  276 0.29100 2011ApJ...738..162S 1241  87 2011ApJ...738..162S 0.114
SDSS-II SN 16220 2006  9 28 2010ApJ...713.1026D  0 39 42.1850 +  0 40 48.6500    12  -698  714  345 0.15400 2011ApJ...738..162S  655  46 2011ApJ...738..162S 0.047
SDSS-II SN 16237 2006 10 31 2007SDSS6.C...0000:  1 32  2.5200 -  0 37 24.6000    10  -765  718  712 0.29600 2010ApJ...713.1026D 1263  89 2010ApJ...713.1026D 0.101
SDSS-II SN 16238 2006 10 31 2007SDSS6.C...0000:  1 51 39.6330 -  0 26  8.8400     8  -757  720  720 0.33900 2010ApJ...713.1026D 1448 101 2010ApJ...713.1026D 0.080
SDSS-II SN 16301 2006 10 29 2011ApJ...738..162S 21 50  6.9600 +  1  1 59.9160     9  -813  662  662 0.19400 2011ApJ...738..162S  826  58 2011ApJ...738..162S 0.200
SDSS-II SN 16302 2006 10 29 2007SDSS6.C...0000: 22  7  4.1300 +  0 11  0.3000    20  -813 1064  683 0.18700 2010ApJ...713.1026D  796  56 2010ApJ...713.1026D 0.252
SDSS-II SN 16405 2006 11  9 2007SDSS6.C...0000: 23 44 24.9460 +  0 22  4.4200    10 -1117  657  658 0.27540 2011ApJ...738..162S 1174  93 2011ApJ...738..162S 0.067
SDSS-II SN 16410 2006 11  2 2010ApJ...713.1026D 21 18 51.6000 +  0 38 52.3000     9  -810  683  684 0.30900 2010ApJ...713.1026D 1319  92 2010ApJ...713.1026D 0.248
SDSS-II SN 16433 2006 10 29 2007SDSS6.C...0000:  2 27 59.0160 -  1 10  9.2640     6  -357  715  715 0.32200 2011ApJ...738..162S 1376  96 2011ApJ...738..162S 0.095
SDSS-II SN 16434 2006 10 29 2007SDSS6.C...0000:  2 51  8.4540 -  1 10 13.5500    11 -1069 1819  355 0.40300 2011ApJ...738..162S 1723 121 2011ApJ...738..162S 0.197
SDSS-II SN 16451 2006 11 14 2007SDSS6.C...0000:  0 33 53.6976 +  0  9  3.7800    12 -1140  313  295 0.19105 2016SDSSD.C...0000:  813  57 2016SDSSD.C...0000: 0.050
SDSS-II SN 16460 2006 11  8 2007SDSS6.C...0000:  0 44  2.3220 -  0 13 47.8800     8 -1130  327  320 0.28600 2010ApJ...713.1026D 1220  86 2010ApJ...713.1026D 0.043
SDSS-II SN 16462 2006 11 14 2007SDSS6.C...0000:  1  8  9.7390 -  0 23 11.1200    10 -1134 1456  327 0.24460 2011ApJ...738..162S 1043  73 2011ApJ...738..162S 0.099
SDSS-II SN 16467 2006 10 29 2007SDSS6.C...0000: 21 54 20.5760 +  0  7  5.8100    12   -67  676  300 0.22140 2011ApJ...738..162S  943  66 2011ApJ...738..162S 0.217
SDSS-II SN 16468 2006 10 29 2007SDSS6.C...0000:  0 15 32.1312 +  0  6 57.4310    18   -43  731  686 0.22659 2016SDSSD.C...0000:  965  68 2016SDSSD.C...0000: 0.074
SDSS-II SN 16472 2006 10 29 2007SDSS6.C...0000:  1 33  2.4690 +  0  9 57.5500     8  -755  718  342 0.30970 2011ApJ...738..162S 1322  93 2011ApJ...738..162S 0.074
SDSS-II SN 1650  2005  9 10 2007SDSS6.C...0000: 23 34  2.6560 +  0 41  0.0400    38  -697 1123   14 0.27700 2011ApJ...738..162S 1181  83 2011ApJ...738..162S 0.104
SDSS-II SN 16582 2006 10 21 2011ApJ...738..162S 21 48 57.8400 -  0 26  1.9932     6 -1159  697  697 0.27900 2011ApJ...738..162S 1190  83 2011ApJ...738..162S 0.332
SDSS-II SN 16975 2006 11 14 2007SDSS6.C...0000:  1 54 11.8320 -  0 19 40.0296    18  -771 1486  706 0.36106 2016SDSSD.C...0000: 1542 108 2016SDSSD.C...0000: 0.088
SDSS-II SN 17169 2007  9  5 2007SDSS6.C...0000: 22 56 23.2800 -  0 40  5.5668    11 -1119  379  379 0.22056 2016SDSSD.C...0000:  939  66 2016SDSSD.C...0000: 0.193
SDSS-II SN 17191 2007  9  3 2007SDSS6.C...0000:  3 32 15.2400 -  0 51 24.4800    10 -1376  443  127 0.38300 2011ApJ...738..162S 1638 115 2011ApJ...738..162S 0.328
SDSS-II SN 17205 2007  9  3 2007SDSS6.C...0000:  2 26  3.2160 +  0 48 25.5200    60 -1379  416  416 0.19265 2000ApJS..129..475Y  822  58 2000ApJS..129..475Y 0.092
SDSS-II SN 17206 2007  9  3 2007SDSS6.C...0000:  3  3 56.4740 +  0 43 41.7400    15 -1375  817   47 0.15640 2011ApJ...738..162S  667  47 2011ApJ...738..162S 0.237
SDSS-II SN 17219 2007  9  3 2007SDSS6.C...0000:  0 12 46.6632 -  0  6  8.8416    18  -352  415  377 0.19427 2016SDSSD.C...0000:  827  58 2016SDSSD.C...0000: 0.081
SDSS-II SN 17337 2007  9  3 2011ApJ...738..162S  2 12  3.1200 +  0 14  4.1172     4 -1379  442  443 0.26500 2011ApJ...738..162S 1131  79 2011ApJ...738..162S 0.084
SDSS-II SN 17372 2007  9  3 2007SDSS6.C...0000:  0 15 45.7224 -  0  4 17.5440    16  -352  421  377 0.14613 2016SDSSD.C...0000:  621  44 2016SDSSD.C...0000: 0.073
SDSS-II SN 17395 2007  9  3 2007SDSS6.C...0000: 23 37 37.4930 -  0 57  2.2900    10 -1420   16   17 0.31000 2011ApJ...738..162S 1322  93 2011ApJ...738..162S 0.094
SDSS-II SN 1740  2005  9 10 2007SDSS6.C...0000:  0 21 37.0700 -  0 52 51.1900    20  -732 1115  370 0.16700 2010ApJ...713.1026D  710  50 2010ApJ...713.1026D 0.070
SDSS-II SN 17421 2007  9  3 2007SDSS6.C...0000: 23 29 32.5770 +  0 40 33.5200    26 -1469  783  357 0.26500 2011ApJ...738..162S 1130  79 2011ApJ...738..162S 0.110
SDSS-II SN 17423 2007  9  5 2007SDSS6.C...0000: 23  2 34.1460 -  0 50 18.3100    15 -1435  399    3 0.30300 2011ApJ...738..162S 1292  91 2011ApJ...738..162S 0.157
SDSS-II SN 17433 2007  9  3 2007SDSS6.C...0000:  0 12 44.4310 -  0  2  3.5412    16  -352  415  377 0.27000 2011ApJ...738..162S 1151  81 2011ApJ...738..162S 0.079
SDSS-II SN 17473 2007  9 14 2007SDSS6.C...0000:  0 49  1.8960 +  0 32 53.2000     8 -1440   50   22 0.17037 2016SDSSD.C...0000:  725  51 2016SDSSD.C...0000: 0.064
SDSS-II SN 1750  2005  9  3 2016SDSSD.C...0000: 23 37 34.6230 -  0 28 33.1100    12  -690 1089  385 0.26002 2016SDSSD.C...0000: 1108  78 2016SDSSD.C...0000: 0.090
SDSS-II SN 17508 2007  9  3 2007SDSS6.C...0000:  0 44 24.3840 +  0 40  3.1908    14 -1429   54    5 0.30400 2011ApJ...738..162S 1297  91 2011ApJ...738..162S 0.054
SDSS-II SN 17682 2007  9  5 2007SDSS6.C...0000: 22 56 25.9200 +  0 30  6.7320    31 -1119  762  351 0.39800 2011ApJ...738..162S 1699 119 2011ApJ...738..162S 0.156
SDSS-II SN 17737 2007  9  4 2007SDSS6.C...0000:  3  1 50.3040 +  0 36 18.8030     8 -1376  470  444 0.34300 2011ApJ...738..162S 1466 103 2011ApJ...738..162S 0.278
SDSS-II SN 17748 2007  9 14 2007SDSS6.C...0000:  0 39 13.6730 -  0 16 39.0500    14    -5   57   10 0.17900 2010ApJ...713.1026D  762  53 2010ApJ...713.1026D 0.053
SDSS-II SN 17773 2007  9  4 2010ApJ...713.1026D  2 13  8.2140 -  0 18 22.5300     6 -1380  415  416 0.28900 2011ApJ...738..162S 1234  86 2011ApJ...738..162S 0.087
SDSS-II SN 1783  2005  9  9 2011ApJ...738..162S 20 37 45.1200 -  0 37 40.7280    16  -424 1759  328 0.26600 2011ApJ...738..162S 1135  80 2011ApJ...738..162S 0.268
SDSS-II SN 17899 2007  9  5 2010ApJ...713.1026D 23 34 47.8900 -  0  9  5.6800   217 -1422  422    0 0.31300 2011ApJ...738..162S 1335  94 2011ApJ...738..162S 0.097
SDSS-II SN 17906 2007  9 15 2010ApJ...713.1026D  3 44 56.5200 +  0 24  8.7000     4 -1384  448  449 0.18400 2010ApJ...713.1026D  786  55 2010ApJ...713.1026D 0.355
SDSS-II SN 17925 2007  9  5 2010ApJ...713.1026D 23  5 13.4470 +  0 18 14.5300     7 -1412  400  401 0.28600 2010ApJ...713.1026D 1220  85 2010ApJ...713.1026D 0.134
SDSS-II SN 17949 2007  9 14 2007SDSS6.C...0000:  1 56 49.2350 -  0 14  7.9100    14 -1074 1182  403 0.30500 2010ApJ...713.1026D 1302  91 2010ApJ...713.1026D 0.090
SDSS-II SN 17955 2007  9  5 2007SDSS6.C...0000: 23  2 57.3600 -  0 20 59.8092    10  -327   23    3 0.31100 2011ApJ...738..162S 1327  93 2011ApJ...738..162S 0.159
SDSS-II SN 17957 2007  9 14 2007SDSS6.C...0000:  1 34 21.3840 -  0 40 14.5596    10 -1075  400   22 0.37104 2016SDSSD.C...0000: 1585 111 2016SDSSD.C...0000: 0.088
SDSS-II SN 17958 2007  9 14 2007SDSS6.C...0000:  2 17 44.3980 -  0 42 46.4000     4 -1390  406  407 0.27600 2011ApJ...738..162S 1178  83 2011ApJ...738..162S 0.105
SDSS-II SN 17967 2007  9 14 2007SDSS6.C...0000: 23  2  7.1020 -  0 39 34.8700 a  21 -1444  390    6 0.37843 2016SDSSD.C...0000: 1615 113 2016SDSSD.C...0000: 0.175
SDSS-II SN 18034 2007  9  3 2007SDSS6.C...0000:  1  8 32.4240 -  0 13  6.3372    10 -1427 1163   34 0.18500 2011ApJ...738..162S  788  55 2011ApJ...738..162S 0.095
SDSS-II SN 18041 2007  9 14 2010ApJ...713.1026D  0 43 34.8860 -  0 41 55.0600    10    -5   37   10 0.45100 2011ApJ...738..162S 1708 120 2010ApJ...713.1026D 0.053
SDSS-II SN 18047 2007  9 14 2007SDSS6.C...0000:  1 28 17.8120 -  0 39 28.7200    11 -1083  771  377 0.35900 2011ApJ...738..162S 1533 107 2011ApJ...738..162S 0.087
SDSS-II SN 18049 2007  9 19 2007SDSS6.C...0000:  0 25 14.5500 -  0 22  3.1000    10 -1445   41   17 0.26100 2010ApJ...713.1026D 1113  78 2010ApJ...713.1026D 0.063
SDSS-II SN 18067 2007  9  4 2007SDSS6.C...0000:  3 36 34.4160 +  1  1 19.0560     4 -1377  456  456 0.26000 2011ApJ...738..162S 1111  78 2011ApJ...738..162S 0.275
SDSS-II SN 18130 2007  9 14 2011ApJ...738..162S  3 33 45.8880 +  0 35 43.2710     6 -1387  445  103 0.45800 2011ApJ...738..162S 1959 137 2011ApJ...738..162S 0.303
SDSS-II SN 18221 2007  9 14 2007SDSS6.C...0000: 23  3 34.0800 -  0 22 29.9712    23 -1444  391    5 0.29394 2016SDSSD.C...0000: 1254  88 2016SDSSD.C...0000: 0.162
SDSS-II SN 1823  2005  9 10 2007SDSS6.C...0000: 21  2  2.1600 +  0 21 52.4200    23  -747 1413    1 0.21200 2011ApJ...738..162S  904  63 2011ApJ...738..162S 0.229
SDSS-II SN 18253 2007  9 15 2010ApJ...713.1026D 23  2 20.2520 -  0 54 30.2300    15 -1445  389  390 0.24400 2011ApJ...738..162S 1225  86 2016SDSSD.C...0000: 0.151
SDSS-II SN 18324 2007  9 15 2007SDSS6.C...0000:  0 25 31.4670 +  0 47 37.9900    22 -1088  378   21 0.27800 2010ApJ...713.1026D 1186  83 2010ApJ...713.1026D 0.065
SDSS-II SN 18339 2007  9 22 2007SDSS6.C...0000:  2  7 29.3010 +  1  9 33.6200     6 -1082  386  387 0.30300 2010ApJ...713.1026D 1294  91 2010ApJ...713.1026D 0.082
SDSS-II SN 1835  2005  9 10 2007SDSS6.C...0000: 20 50 39.3600 +  1  4 18.6960    29  -754 1439    3 0.27160 2011ApJ...738..162S 1159  92 2011ApJ...738..162S 0.293
SDSS-II SN 18362 2007  9 15 2010ApJ...713.1026D  0 40 32.7860 -  0 10 55.1400    10    -6   56    9 0.21600 2011ApJ...738..162S  920  65 2011ApJ...738..162S 0.064
SDSS-II SN 18374 2007  9 15 2010ApJ...713.1026D  0 10 15.5660 -  0 10 37.3000    22 -1425  403   20 0.28600 2011ApJ...738..162S 1220  86 2011ApJ...738..162S 0.111
SDSS-II SN 18450 2007  9 14 2011ApJ...738..162S  2 26  4.9440 -  0 43 39.5760     7  -677  396   34 0.24200 2011ApJ...738..162S 1033  72 2011ApJ...738..162S 0.084
SDSS-II SN 18454 2007  9 19 2007SDSS6.C...0000:  3 50 58.9680 -  0 17  0.1680    14 -1388 1157  454 0.34850 2011ApJ...738..162S 1491 104 2011ApJ...738..162S 0.525
SDSS-II SN 18459 2007  9 16 2007SDSS6.C...0000:  1 32 18.0240 +  0  4  1.1170     8 -1077  396   20 0.06800 2011ApJ...738..162S  287  21 2011ApJ...738..162S 0.075
SDSS-II SN 18473 2007  9 14 2007SDSS6.C...0000: 23 11 29.7600 -  0 14 27.2000     8 -1480  392  392 0.36226 2016SDSSD.C...0000: 1546 108 2016SDSSD.C...0000: 0.132
SDSS-II SN 18589 2007 10  3 2007SDSS6.C...0000: 22 43 20.3000 -  1  8 29.0000     5 -1149 1404 1404 0.33400 2010ApJ...713.1026D 1425 100 2010ApJ...713.1026D 0.150
SDSS-II SN 18647 2007  9 22 2007SDSS6.C...0000: 21 31 34.0800 -  0 18 13.8000   562 -1493 1433  295 0.21284 2004SDSS2.C...0000:  907  64 2004SDSS2.C...0000: 0.125
SDSS-II SN 18666 2007 10  3 2010ApJ...713.1026D 22 50 15.4820 +  0 11 41.3200    12 -1149  371  371 0.30100 2010ApJ...713.1026D 1284  90 2010ApJ...713.1026D 0.282
SDSS-II SN 18704 2007  9 15 2007SDSS6.C...0000:  0 46  5.2490 -  0 31 35.9800     8 -1441   16    9 0.30200 2010ApJ...713.1026D 1289  90 2010ApJ...713.1026D 0.047
SDSS-II SN 18722 2007  9 15 2011ApJ...738..162S  0 56 15.8400 -  0 27 50.1480     9 -1441  770   17 0.42900 2011ApJ...738..162S 1833 128 2011ApJ...738..162S 0.063
SDSS-II SN 18767 2007  9 22 2007SDSS6.C...0000:  0 18  8.3000 +  0 48 31.0000    14  -371   35   12 0.33022 2016SDSSD.C...0000: 1409  99 2016SDSSD.C...0000: 0.074
SDSS-II SN 18797 2007 10  3 2007SDSS6.C...0000:  2 26 33.9600 -  0 37 32.2000    17 -1059  377   15 0.36532 2016SDSSD.C...0000: 1561 109 2016SDSSD.C...0000: 0.083
SDSS-II SN 18802 2007  9 22 2011ApJ...738..162S  3 25 54.1920 -  0 31 36.7860     6 -1397  450  450 0.41600 2011ApJ...738..162S 1779 125 2011ApJ...738..162S 0.297
SDSS-II SN 18917 2007  9 19 2007SDSS6.C...0000:  3 45 32.1120 +  0  2 20.2700     4 -1388  444  445 0.16300 2011ApJ...738..162S  696  49 2011ApJ...738..162S 0.469
SDSS-II SN 18920 2007 10  3 2010ApJ...713.1026D  3 32 54.0540 +  0 31 57.9500     6 -1406  426   84 0.27900 2010ApJ...713.1026D 1193  84 2010ApJ...713.1026D 0.275
SDSS-II SN 18971 2007 10  8 2010ApJ...713.1026D  2  5 46.9270 +  1 12 31.8700     8 -1452  370  371 0.28400 2011ApJ...738..162S 1212  85 2011ApJ...738..162S 0.070
SDSS-II SN 19052 2007 10  6 2011ApJ...738..162S 23 32 58.5690 +  0 33 45.6000   255 -1453  391   12 0.29500 2011ApJ...738..162S 1258  88 2011ApJ...738..162S 0.094
SDSS-II SN 19059 2007  9 22 2011ApJ...738..162S  1  4 59.8080 +  0 25 32.3290    14 -1446   36    0 0.37800 2011ApJ...738..162S 1614 113 2011ApJ...738..162S 0.076
SDSS-II SN 19069 2007 10  6 2011ApJ...738..162S 21 49 20.4000 +  1  3  4.7880     9 -1155  320  320 0.43700 2011ApJ...738..162S 1867 131 2011ApJ...738..162S 0.236
SDSS-II SN 19188 2007  9 30 2007SDSS6.C...0000: 20 54  9.1200 -  0 10 54.0840    12 -1497  655  339 0.38900 2011ApJ...738..162S 1662 116 2011ApJ...738..162S 0.277
SDSS-II SN 19335 2007  9 30 2010ApJ...713.1026D 23 20 13.9740 +  0 23 42.6200     6  -362  375  376 0.36800 2011ApJ...738..162S 1571 110 2011ApJ...738..162S 0.136
SDSS-II SN 19336 2007  9 30 2010ApJ...713.1026D 23 55 30.6020 +  0 15 50.3600     8 -1440  340   44 0.38600 2010ApJ...713.1026D 1648 115 2010ApJ...713.1026D 0.107
SDSS-II SN 19338 2007  9 22 2011ApJ...738..162S  0  6 25.0752 +  0 22  7.5900    10 -1432   46   10 0.25800 2011ApJ...738..162S 1100  77 2011ApJ...738..162S 0.227
SDSS-II SN 19339 2007 10  8 2010ApJ...713.1026D  0 23 58.6470 +  0 18 44.8200    57 -1494  742    1 0.31900 2010ApJ...713.1026D 1361  95 2010ApJ...713.1026D 0.069
SDSS-II SN 19344 2007 10 11 2007SDSS6.C...0000:  1 38 44.3760 +  0 22 35.8000    10   -16 1477  373 0.29890 2011ApJ...738..162S 1276  89 2011ApJ...738..162S 0.109
SDSS-II SN 19359 2007 10 13 2007SDSS6.C...0000:  3 20 37.6320 +  0 20 34.3500    10 -1418  428  428 0.33500 2011ApJ...738..162S 1432 100 2011ApJ...738..162S 0.267
SDSS-II SN 19377 2007 10  8 2007SDSS6.C...0000:  2 49 10.7040 -  0 51 11.7432     7 -1413  748   11 0.38159 2016SDSSD.C...0000: 1631 114 2016SDSSD.C...0000: 0.143
SDSS-II SN 19414 2007 10  6 2007SDSS6.C...0000: 22  6 22.0170 +  0  2 25.6900    10  -388  722  341 0.29200 2011ApJ...738..162S 1246  87 2011ApJ...738..162S 0.240
SDSS-II SN 19467 2007 10  9 2010ApJ...713.1026D 22 43 51.5940 -  0 58 36.8200     6 -1155 1398 1398 0.30200 2010ApJ...713.1026D 1288  90 2010ApJ...713.1026D 0.158
SDSS-II SN 19490 2007 10 13 2011ApJ...738..162S 21 30 19.2000 -  0 33  4.5360   269 -1514 1070  274 0.18400 2011ApJ...738..162S  783  55 2011ApJ...738..162S 0.125
SDSS-II SN 19518 2007  9 22 2007SDSS6.C...0000:  0 44 28.1830 -  0  6 12.7300     8 -1448    9    2 0.24300 2011ApJ...738..162S 1036  73 2011ApJ...738..162S 0.037
SDSS-II SN 19545 2007 10 13 2010ApJ...713.1026D 22  1 46.3420 +  0 24  4.3200    10 -1162  343  344 0.32700 2011ApJ...738..162S 1395  98 2011ApJ...738..162S 0.147
SDSS-II SN 19552 2007  9 16 2007SDSS6.C...0000:  0 18 49.9800 +  0 20 27.7000    14 -1455   32   18 0.43907 2016SDSSD.C...0000: 1875 131 2016SDSSD.C...0000: 0.070
SDSS-II SN 19619 2007 11  9 2007SDSS6.C...0000:  2 10 32.4720 +  1  0 42.6600    10 -1446  349  349 0.25992 2016SDSSD.C...0000: 1109  78 2016SDSSD.C...0000: 0.086
SDSS-II SN 19668 2007 10 12 2007SDSS6.C...0000: 23 47 44.8800 -  0 37 41.1000     6 -1454  320  321 0.40721 2016SDSSD.C...0000: 1739 122 2016SDSSD.C...0000: 0.106
SDSS-II SN 19690 2007  9 16 2007SDSS6.C...0000:  1  8  7.2720 -  0  8 24.6480    10 -1440 1150   21 0.43500 2011ApJ...738..162S 1858 130 2011ApJ...738..162S 0.095
SDSS-II SN 19723 2007 10 13 2010ApJ...713.1026D 22 35 34.0260 +  0 25  3.8000     3 -1144 1460 1460 0.24600 2011ApJ...738..162S 1048  74 2011ApJ...738..162S 0.196
SDSS-II SN 19769 2007 10 20 2010ApJ...713.1026D 23 21 46.4510 -  0 58 34.7300    12  -382  380  329 0.24300 2011ApJ...738..162S 1035  73 2011ApJ...738..162S 0.118
SDSS-II SN 19772 2007 10 20 2007SDSS6.C...0000:  0 50 39.9040 -  1  2 31.2200     4 -1476    0    0 0.17470 2011ApJ...738..162S  743  52 2011ApJ...738..162S 0.120
SDSS-II SN 1979  2005  9  9 2007SDSS6.C...0000: 22 17 25.4780 +  0 56 41.1000   215  -739 2224  366 0.28340 2009A&A...495...53L 1209  85 2009A&A...495...53L 0.167
SDSS-II SN 19821 2007 10 12 2007SDSS6.C...0000: 23 47  7.0540 +  1  1 33.7300    12  -392  330  330 0.24500 2010ApJ...713.1026D 1044  73 2010ApJ...713.1026D 0.071
SDSS-II SN 20033 2007 10 29 2010ApJ...713.1026D  1 31 43.2720 -  0 43 54.5700    10 -1128  355  349 0.24800 2011ApJ...738..162S 1058  74 2011ApJ...738..162S 0.100
SDSS-II SN 20043 2007 10  9 2011ApJ...738..162S 22 14 43.9200 +  1 12  6.1920    56 -1157 1403  316 0.34600 2011ApJ...738..162S 1477 103 2011ApJ...738..162S 0.110
SDSS-II SN 20046 2007 10 20 2007SDSS6.C...0000: 21 25 58.3860 +  0 48  4.7100    19  -399 1384  269 0.26100 2010ApJ...713.1026D 1113  78 2010ApJ...713.1026D 0.123
SDSS-II SN 20047 2007 10 14 2007SDSS6.C...0000: 21 46 21.8020 +  0 37 52.2400     8 -1505  337  338 0.37408 2004SDSS2.C...0000: 1597 112 2004SDSS2.C...0000: 0.238
SDSS-II SN 20141 2007 10 30 2007SDSS6.C...0000: 23 50 10.1000 -  0 31 25.8100     8 -1472   13   12 0.34150 2011ApJ...738..162S 1457 102 2011ApJ...738..162S 0.090
SDSS-II SN 20171 2007 10 15 2007SDSS6.C...0000:  0 12  2.3800 +  0 12 45.9000    26 -1455  373  335 0.36788 2016SDSSD.C...0000: 1570 110 2016SDSSD.C...0000: 0.079
SDSS-II SN 20232 2007 11  8 2007SDSS6.C...0000:  0 28 19.9660 -  0  3 28.7600    14 -1495  324  325 0.21720 2011ApJ...738..162S  925  65 2011ApJ...738..162S 0.055
SDSS-II SN 20257 2007 10 20 2007SDSS6.C...0000: 21 34 28.3200 -  0  8 51.2448   450 -1521 1063  267 0.30173 2016SDSSD.C...0000: 1287  90 2016SDSSD.C...0000: 0.117
SDSS-II SN 20262 2007  9  5 2007SDSS6.C...0000: 23 36 15.1200 -  0  2 34.5120 a  12 -1422   15   15 0.26101 2016SDSSD.C...0000: 1113  78 2016SDSSD.C...0000: 0.091
SDSS-II SN 20276 2007 11  1 2010ApJ...713.1026D  2 18 15.1640 -  0  6 50.5500     6 -1438  358  358 0.37300 2011ApJ...738..162S 1594 112 2011ApJ...738..162S 0.099
SDSS-II SN 20278 2007 10 20 2010ApJ...713.1026D  2 27 34.0400 -  0 10 54.0000    65 -1092  360   19 0.32500 2010ApJ...713.1026D 1388  97 2010ApJ...713.1026D 0.077
SDSS-II SN 20323 2007 10 20 2011ApJ...738..162S 20 53 42.9600 +  1  8 41.8920    12  -439  639  305 0.11100 2011ApJ...738..162S  471  33 2011ApJ...738..162S 0.235
SDSS-II SN 20400 2007 10 31 2007SDSS6.C...0000: 22 30  7.6670 -  1  9 15.1500    14 -1176  323  323 0.28600 2011ApJ...738..162S 1220  85 2011ApJ...738..162S 0.177
SDSS-II SN 20435 2007 10 21 2007SDSS6.C...0000: 21 30 15.8170 +  0 33 31.3000   613 -1522 1062  266 0.11500 2011ApJ...738..162S  488  34 2011ApJ...738..162S 0.122
SDSS-II SN 20447 2007 10 19 2007SDSS6.C...0000: 23 57 18.4160 +  0 34 15.2400     6 -1459   21   22 0.43500 2011ApJ...738..162S 1858 130 2011ApJ...738..162S 0.096
SDSS-II SN 20467 2007 10 21 2007SDSS6.C...0000:  1 20  4.7500 +  0 54 48.6000    12 -1120  350   10 0.27700 2010ApJ...713.1026D 1182  83 2010ApJ...713.1026D 0.076
SDSS-II SN 20491 2007 10 19 2010ApJ...713.1026D 23 23 55.5850 -  1 11 35.7400    14 -1516  736  311 0.21200 2011ApJ...738..162S  903  63 2011ApJ...738..162S 0.105
SDSS-II SN 20514 2007 10 12 2007SDSS6.C...0000:  1 32 18.2530 -  0 45 18.9000    10 -1111  372  366 0.38800 2010ApJ...713.1026D 1657 116 2010ApJ...713.1026D 0.097
SDSS-II SN 20545 2007 11  4 2007SDSS6.C...0000: 22  1  0.0000 -  0 25 26.3500    17  -438  692  278 0.18950 2011ApJ...738..162S  807  71 2011ApJ...738..162S 0.165
SDSS-II SN 20553 2007 10 29 2007SDSS6.C...0000: 23 43 10.1330 -  0 19 51.7800    10  -409  305  305 0.13700 2011ApJ...738..162S  582  41 2011ApJ...738..162S 0.082
SDSS-II SN 20557 2007 10 19 2007SDSS6.C...0000:  0 59  2.8000 -  0 18 34.0200    12 -1473    9    3 0.30700 2011ApJ...738..162S 1310  92 2011ApJ...738..162S 0.087
SDSS-II SN 20588 2007 10  6 2007SDSS6.C...0000:  0 14 26.8440 +  0  5 31.2900    18  -385  389  344 0.28673 2016SDSSD.C...0000: 1223  86 2016SDSSD.C...0000: 0.068
SDSS-II SN 20590 2007 10 31 2011ApJ...738..162S  0 27 39.9384 +  0 12 43.7400    10 -1134  332  333 0.10200 2011ApJ...738..162S  432  31 2011ApJ...738..162S 0.058
SDSS-II SN 20591 2007 10 12 2011ApJ...738..162S  1  5 50.5680 +  0  6 49.8130     8 -1466   16   16 0.14400 2011ApJ...738..162S  612  43 2011ApJ...738..162S 0.075
SDSS-II SN 20613 2007 10 30 2007SDSS6.C...0000: 21 23 56.8800 -  0 33 46.2600    16  -453  296  260 0.35900 2011ApJ...738..162S 1533 107 2011ApJ...738..162S 0.117
SDSS-II SN 20663 2007 10 31 2007SDSS6.C...0000:  1  5 48.5490 +  0 49 14.5400    29 -1129 1063  336 0.29500 2010ApJ...713.1026D 1259  88 2010ApJ...713.1026D 0.071
SDSS-II SN 20719 2007 10 20 2007SDSS6.C...0000:  2 15 29.7980 -  0  5  3.0500    12 -1426  396  370 0.41000 2011ApJ...738..162S 1752 123 2011ApJ...738..162S 0.096
SDSS-II SN 20721 2007 11  2 2007SDSS6.C...0000: 21 32 44.3750 -  0 37 19.6200   320 -1534 1050  254 0.21180 2011ApJ...738..162S  902  63 2011ApJ...738..162S 0.134
SDSS-II SN 20722 2007 11  8 2007SDSS6.C...0000: 21 41  1.4400 +  0 42  5.5000    14  -450  287  288 0.29500 2010ApJ...713.1026D 1259  88 2010ApJ...713.1026D 0.175
SDSS-II SN 20750 2007 11  2 2007SDSS6.C...0000:  1 32 33.7610 +  0 24 46.2400     8 -1124  349  350 0.29100 2010ApJ...713.1026D 1242  87 2010ApJ...713.1026D 0.076
SDSS-II SN 20787 2007 10 19 2007SDSS6.C...0000:  3 22  2.6070 -  0 26 32.8100    18 -1424  423    2 0.27070 2011ApJ...738..162S 1157  81 2011ApJ...738..162S 0.193
SDSS-II SN 20791 2007 10 29 2007SDSS6.C...0000: 21 11 47.4930 -  0 23  9.2800    14  -408  634  286 0.31900 2010ApJ...713.1026D 1362  95 2010ApJ...713.1026D 0.207
SDSS-II SN 20842 2007 10 19 2011ApJ...738..162S  0 26 52.5280 -  1 11 40.0900    10 -1475    8    9 0.10900 2011ApJ...738..162S  462  33 2011ApJ...738..162S 0.065
SDSS-II SN 20961 2007 11  4 2007SDSS6.C...0000:  0 37 54.7000 -  0 19 15.0348    14   -56    6    6 0.27900 2011ApJ...738..162S 1190  83 2011ApJ...738..162S 0.051
SDSS-II SN 20969 2007 10 29 2007SDSS6.C...0000:  1 40 21.7680 -  0 21 12.6000     6   -34  353  354 0.36100 2011ApJ...738..162S 1542 108 2011ApJ...738..162S 0.089
SDSS-II SN 20971 2007 11  4 2007SDSS6.C...0000:  1 56 10.0600 -  0 12 57.5000    14 -1125 1131  352 0.29300 2010ApJ...713.1026D 1251  88 2010ApJ...713.1026D 0.089
SDSS-II SN 21015 2007 11  8 2007SDSS6.C...0000:  2 33 28.8790 -  0 58 53.3200    12 -1472  377  360 0.37600 2010ApJ...713.1026D 1607 113 2010ApJ...713.1026D 0.078
SDSS-II SN 21060 2007 11  2 2007SDSS6.C...0000: 21 32 40.5280 +  0 18 49.4500   566 -1534 1392  254 0.46200 2011ApJ...738..162S 1974 138 2011ApJ...738..162S 0.132
SDSS-II SN 21306 2007 10 29 2007SDSS6.C...0000: 23 31 41.5980 +  0  5 29.4300   383 -1476  726  301 0.31500 2010ApJ...713.1026D 1344  94 2010ApJ...713.1026D 0.111
SDSS-II SN 21381 2007 11  4 2011ApJ...738..162S  3 26 39.6240 -  0 13  1.7760     6 -1440  407  407 0.15800 2011ApJ...738..162S  674  47 2011ApJ...738..162S 0.307
SDSS-II SN 21401 2007 10 21 2011ApJ...738..162S  3 14 36.6960 +  0  6 11.0000     9 -1426  428   40 0.05600 2011ApJ...738..162S  237  17 2011ApJ...738..162S 0.260
SDSS-II SN 21482 2007 11  8 2011ApJ...738..162S 21 41 18.4800 -  0  5 46.0572    14  -447  286  259 0.24200 2011ApJ...738..162S 1032  72 2011ApJ...738..162S 0.167
SDSS-II SN 21487 2007 11 12 2007SDSS6.C...0000: 22 41  7.4400 -  0 12 41.2000    10  -425 1364  323 0.18914 2016SDSSD.C...0000:  805  56 2016SDSSD.C...0000: 0.157
SDSS-II SN 2149  2005  9  3 2007SDSS6.C...0000:  1  9 47.4890 -  0 35 18.3600    12  -697 1893  764 0.28400 2011ApJ...738..162S 1212  85 2011ApJ...738..162S 0.098
SDSS-II SN 21589 2007 11 12 2007SDSS6.C...0000:  1 34 18.2880 -  0  1 20.1468     8 -1134  339  340 0.30800 2011ApJ...738..162S 1315  92 2011ApJ...738..162S 0.090
SDSS-II SN 21591 2007  9  3 2011ApJ...738..162S  1 57 22.2720 -  0  6  5.1120     8 -1063  413  414 0.08700 2011ApJ...738..162S  369  26 2011ApJ...738..162S 0.089
SDSS-II SN 2162  2005  9  3 1990MNRAS.243..692M  1  1 46.2960 -  0  8  1.1200     8  -697  776  764 0.17270 2011ApJ...738..162S  735  52 2011ApJ...738..162S 0.085
SDSS-II SN 21888 2007 11 12 2007SDSS6.C...0000:  1 15 42.9400 +  0 14  7.7000    18   -51 1411  317 0.34249 2016SDSSD.C...0000: 1462 102 2016SDSSD.C...0000: 0.090
SDSS-II SN 2551  2005  9  9 2007SDSS6.C...0000: 23 50 42.4800 -  1  9 50.2920    10  -747  770  726 0.24904 2016SDSSD.C...0000: 1061  74 2016SDSSD.C...0000: 0.079
SDSS-II SN 2621  2005  9  9 2011ApJ...738..162S  1  1 22.5360 -  1  7 44.9760    20  -703 1117  396 0.32400 2011ApJ...738..162S 1383  97 2011ApJ...738..162S 0.102
SDSS-II SN 2639  2005  9 13 2007SDSS6.C...0000: 22  1 51.4150 +  0 39 51.7700    10  -402 1103   10 0.21500 2011ApJ...738..162S  916  77 2011ApJ...738..162S 0.142
SDSS-II SN 2806  2005  9  3 2007SDSS6.C...0000:  3  1  4.0600 +  0 16 25.1000     8  -645 1201 1175 0.30100 2010ApJ...713.1026D 1286  90 2010ApJ...713.1026D 0.320
SDSS-II SN 2808  2005  9  3 2007SDSS6.C...0000:  3 25 50.2560 +  0 17 31.9600     6  -648 1199 1199 0.31410 2011ApJ...738..162S 1343  94 2011ApJ...738..162S 0.352
SDSS-II SN 2855  2005  9 14 2016SDSSD.C...0000:  1  4 42.0680 -  0 21 22.8800    12  -708  774  753 0.24512 2016SDSSD.C...0000: 1045  73 2016SDSSD.C...0000: 0.124
SDSS-II SN 2871  2005  9 14 2007SDSS6.C...0000:  0 37 23.4050 -  1  5 12.6300    10  -697  774  752 0.29224 2016SDSSD.C...0000: 1247  87 2016SDSSD.C...0000: 0.058
SDSS-II SN 3161  2005 10  1 2007SDSS6.C...0000: 21 14 58.5600 +  1  8 12.2280    16  -413 1387 1071 0.40900 2011ApJ...738..162S 1747 122 2011ApJ...738..162S 0.304
SDSS-II SN 3172  2005  9 13 2007SDSS6.C...0000: 22 22 40.5600 -  0 38 11.2524     2  -385 2220 2221 0.31697 2016SDSSD.C...0000: 1352  95 2016SDSSD.C...0000: 0.198
SDSS-II SN 3175  2005  9  3 2007SDSS6.C...0000:  2 58 28.1520 -  0 58 13.9080    10  -645 1202 1174 0.21600 2011ApJ...738..162S  922  65 2011ApJ...738..162S 0.259
SDSS-II SN 3195  2005  9 22 2007SDSS6.C...0000:  0 34 40.4220 +  0 14 39.5800    12  -722  731  403 0.30000 2011ApJ...738..162S 1280  99 2011ApJ...738..162S 0.054
SDSS-II SN 3206  2005  9  9 2007SDSS6.C...0000:  0 54 18.5980 +  0 25  5.6100     8  -705  792  745 0.38700 2010ApJ...713.1026D 1653 116 2010ApJ...713.1026D 0.071
SDSS-II SN 3225  2005  9 15 2007SDSS6.C...0000:  1 33 31.5250 +  0 18 40.7000     8  -346 1127  751 0.34190 2011ApJ...738..162S 1460 102 2011ApJ...738..162S 0.078
SDSS-II SN 3417  2005  9 23 2010ApJ...713.1026D 20 57  6.2500 +  0 58 41.7000     5  -760 1393 1393 0.26200 2010ApJ...713.1026D 1118  78 2010ApJ...713.1026D 0.223
SDSS-II SN 3421  2005  9 23 2007SDSS6.C...0000: 21  2 56.6400 +  0 51  1.7280    25  -760 1400  318 0.26300 2011ApJ...738..162S 1122  79 2011ApJ...738..162S 0.234
SDSS-II SN 3426  2005  9 21 2013ApJ...763...88C 22 47 35.9440 +  0 36 55.8900    12  -407 1113  357 0.23267 2013ApJ...763...88C  991  70 2013ApJ...763...88C 0.250
SDSS-II SN 3475  2005 10 11 2007SDSS6.C...0000:  0  2  5.6140 -  0  9  2.3184     8  -721  721  720 0.30103 2016SDSSD.C...0000: 1284  90 2016SDSSD.C...0000: 0.084
SDSS-II SN 3506  2005  9 22 2010ApJ...713.1026D 22 25  0.1760 -  0 58 41.2300     2  -394 2211 2212 0.18900 2011ApJ...738..162S  804  56 2011ApJ...738..162S 0.205
SDSS-II SN 3508  2005  9 15 2007SDSS6.C...0000:  1  3 17.7100 -  0 10 44.4000    16  -709  773  752 0.49670 2011ApJ...738..162S 2123 149 2011ApJ...738..162S 0.105
SDSS-II SN 3535  2005  9 13 2007SDSS6.C...0000:  2 56 28.1300 -  0  8  0.5000    16  -297 1191   52 0.30800 2011ApJ...738..162S 1316  92 2011ApJ...738..162S 0.184
SDSS-II SN 3543  2005  9 21 2011ApJ...738..162S 20 47 20.1600 +  0  3 12.4100    14  -765 1401 1035 0.19100 2011ApJ...738..162S  814  57 2011ApJ...738..162S 0.273
SDSS-II SN 3565  2005  9 22 2007SDSS6.C...0000:  0 10 21.0350 +  0 42 33.7900 a  22  -702 1104  740 0.28970 2011ApJ...738..162S 1236  87 2011ApJ...738..162S 0.069
SDSS-II SN 3593  2005  9 13 2007SDSS6.C...0000:  1 18 27.9870 +  0 43 56.2800    12  -352 1118  441 0.40700 2011ApJ...738..162S 1739 122 2011ApJ...738..162S 0.080
SDSS-II SN 3669  2005  9 10 2007SDSS6.C...0000: 23 19  1.9200 -  0 50 22.8480    14  -746 1150 1099 0.41500 2011ApJ...738..162S 1772 124 2011ApJ...738..162S 0.103
SDSS-II SN 3674  2005  9 21 2011ApJ...738..162S 23 59  9.9890 +  0  9 46.7100     8  -701  779  397 0.03500 2011ApJ...738..162S  145  11 2011ApJ...738..162S 0.088
SDSS-II SN 3811  2005  9 14 2007SDSS6.C...0000:  0 54 49.1000 +  0 25 46.7200     6  -708  754  741 0.35800 2011ApJ...738..162S 1528 107 2011ApJ...738..162S 0.075
SDSS-II SN 3881  2005  9 10 1990MNRAS.243..692M 23 27 31.6110 -  0 26 30.4000 a  11   -23 1508 1080 0.32800 2011ApJ...738..162S 1400  98 2011ApJ...738..162S 0.108
SDSS-II SN 3887  2005  9 14 2013ApJ...763...88C  0 43 46.4400 +  0  4 27.4000    14  -710  773  724 0.29863 2013ApJ...763...88C 1274  89 2013ApJ...763...88C 0.048
SDSS-II SN 3945  2005  9 14 2007SDSS6.C...0000: 23  4  2.4000 -  0 16 59.3000     7  -691 1121 1122 0.26000 2010ApJ...713.1026D 1108  78 2010ApJ...713.1026D 0.146
SDSS-II SN 3959  2005  9 25 2007SDSS6.C...0000:  3  0 23.4720 +  0 30 43.0600     8  -667 1179 1153 0.18330 2011ApJ...738..162S  782  55 2011ApJ...738..162S 0.261
SDSS-II SN 3983  2005  9 27 2010ApJ...713.1026D  0 29  6.2110 -  0 15 23.5900    10  -723  726  726 0.27900 2011ApJ...738..162S 1190  83 2011ApJ...738..162S 0.061
SDSS-II SN 4019  2005  9 26 2007SDSS6.C...0000:  0  5  2.8630 +  1  8 46.6600    14  -706  772  735 0.18131 2003SDSS1.C...0000:  771  54 2003SDSS1.C...0000: 0.079
SDSS-II SN 4048  2005  9 24 2007SDSS6.C...0000:  0 23 39.6456 +  0 47  0.3624    65  -750 1486  742 0.43485 2016SDSSD.C...0000: 1857 130 2016SDSSD.C...0000: 0.062
SDSS-II SN 4054  2005  9 14 2007SDSS6.C...0000:  3 20 22.5360 +  0 11 43.9620    10  -659 1187 1187 0.36300 2011ApJ...738..162S 1552 109 2011ApJ...738..162S 0.242
SDSS-II SN 4129  2005  9 25 2011ApJ...738..162S  0 51 58.8170 -  1 13  4.9400     4  -721  755  755 0.44100 2011ApJ...738..162S 1884 132 2011ApJ...738..162S 0.136
SDSS-II SN 4181  2005  9 21 2007SDSS6.C...0000:  2 31 16.2700 -  1  7 51.6000     8  -694 1141   45 0.28900 2010ApJ...713.1026D 1234  87 2010ApJ...713.1026D 0.100
SDSS-II SN 4206  2005  9 24 2007SDSS6.C...0000: 23 38 18.5220 -  0 29 11.3000     8  -711 1068  364 0.26200 2011ApJ...738..162S 1117  78 2011ApJ...738..162S 0.086
SDSS-II SN 4236  2005  9 24 2007SDSS6.C...0000:  0  7 37.3600 -  1  1  6.0000    12  -747 1100  739 0.34320 2011ApJ...738..162S 1465 103 2011ApJ...738..162S 0.084
SDSS-II SN 4307  2005  9 21 2007SDSS6.C...0000:  1 59 51.0000 +  0 56 58.8700    11  -351 1492   64 0.27200 2011ApJ...738..162S 1161  81 2011ApJ...738..162S 0.072
SDSS-II SN 4311  2005  9 25 2007SDSS6.C...0000:  2  8 31.4300 +  1  1 11.9000     8  -671 1123 1123 0.29530 2011ApJ...738..162S 1261  88 2011ApJ...738..162S 0.079
SDSS-II SN 4557  2005  9 26 2007SDSS6.C...0000:  1 55 10.8000 +  0 16  4.3572    18  -356 1900 1120 0.29400 2011ApJ...738..162S 1255  88 2011ApJ...738..162S 0.094
SDSS-II SN 4558  2005  9 13 2007SDSS6.C...0000:  1 59 32.5100 +  0 17 24.3000    11  -343 1500   72 0.34400 2010ApJ...713.1026D 1469 103 2010ApJ...713.1026D 0.080
SDSS-II SN 4612  2005  9 21 2007SDSS6.C...0000:  0 54  1.7300 -  0 50  9.8000    22  -717 1494  741 0.39494 2016SDSSD.C...0000: 1687 118 2016SDSSD.C...0000: 0.092
SDSS-II SN 4803  2005  9 24 2010ApJ...713.1026D  2 10 15.3730 +  0 18  7.6700     6  -670 1151 1124 0.39800 2010ApJ...713.1026D 1701 119 2010ApJ...713.1026D 0.072
SDSS-II SN 4857  2005  9 13 2007SDSS6.C...0000:  1 31 30.9840 -  0  9 18.3960    12  -352 1129  387 0.32800 2011ApJ...738..162S 1400  98 2011ApJ...738..162S 0.103
SDSS-II SN 4978  2005 10  1 2011ApJ...738..162S 23 22 38.5170 -  0 25 44.8200    18  -767 1486 1059 0.27900 2011ApJ...738..162S 1190  83 2011ApJ...738..162S 0.117
SDSS-II SN 5178  2005  9 15 2007SDSS6.C...0000:  3 29  6.2640 +  0 42 49.1800     7  -660 1534  834 0.45500 2011ApJ...738..162S 1946 136 2011ApJ...738..162S 0.347
SDSS-II SN 5199  2005 10  1 2010ApJ...713.1026D 23 15 10.1960 -  0 59 41.5900     8  -768 1103  361 0.21900 2011ApJ...738..162S  933  65 2011ApJ...738..162S 0.116
SDSS-II SN 5209  2005  9 26 2007SDSS6.C...0000: 23 59 39.1200 -  1  0 58.5000    18  -706  775  393 0.28436 2016SDSSD.C...0000: 1213  85 2016SDSSD.C...0000: 0.114
SDSS-II SN 5230  2005 10  1 2007SDSS6.C...0000: 22 19 10.3200 +  0 50 19.5000   213  -761 2202  344 0.32205 2016SDSSD.C...0000: 1374  96 2016SDSSD.C...0000: 0.177
SDSS-II SN 5468  2005  9 13 2010ApJ...713.1026D 22 50  7.3800 +  0 24 17.5000    12  -399 1121  365 0.27700 2010ApJ...713.1026D 1181  83 2010ApJ...713.1026D 0.294
SDSS-II SN 5473  2005 10  1 2007SDSS6.C...0000: 23 38 56.8080 +  0 23  0.5500     8  -718  719  359 0.28000 2011ApJ...738..162S 1194  94 2011ApJ...738..162S 0.105
SDSS-II SN 5486  2005 10  5 2007SDSS6.C...0000: 22 12 59.5170 -  0 24 43.2000    56  -424 1819 1051 0.22920 2011ApJ...738..162S  977  69 2011ApJ...738..162S 0.242
SDSS-II SN 5590  2005  9 13 2007SDSS6.C...0000: 23 46 41.5200 -  0 52 22.0000    14  -695 1079  367 0.44774 2016SDSSD.C...0000: 1912 134 2016SDSSD.C...0000: 0.098
SDSS-II SN 5595  2005 10 11 2007SDSS6.C...0000: 20 52  4.5600 -  0  6  8.8920    15  -785 1374  300 0.18500 2011ApJ...738..162S  788  55 2011ApJ...738..162S 0.329
SDSS-II SN 5691  2005 10 11 2007SDSS6.C...0000:  0 24 36.5664 -  0 10  5.1852    10  -737  749  725 0.26600 2011ApJ...738..162S 1134  80 2011ApJ...738..162S 0.067
SDSS-II SN 5702  2005 10  1 2010ApJ...713.1026D  0 50 20.0020 -  0 55  8.6200     4  -727  749  749 0.24200 2011ApJ...738..162S 1032  72 2011ApJ...738..162S 0.118
SDSS-II SN 5731  2005  9 26 2010ApJ...713.1026D  0 45 21.2600 -  0 32 39.9000     8  -722  735  728 0.37300 2011ApJ...738..162S 1593 112 2011ApJ...738..162S 0.044
SDSS-II SN 5735  2005 10  1 2010ApJ...713.1026D 20 46 38.1350 +  0 39  2.2900    34  -775 1418 1025 0.19100 2011ApJ...738..162S  814  57 2011ApJ...738..162S 0.318
SDSS-II SN 5890  2005 10  5 2007SDSS6.C...0000: 22 10  3.7590 +  0 36 33.1300    57  -424 1782  354 0.17960 2011ApJ...738..162S  764  54 2011ApJ...738..162S 0.117
SDSS-II SN 5897  2005 10 12 2007SDSS6.C...0000:  2 32 39.3300 -  0 48 14.4400    16  -715 1134   24 0.33300 2011ApJ...738..162S 1423 100 2011ApJ...738..162S 0.078
SDSS-II SN 5917  2005 10 12 2010ApJ...713.1026D  0 24  8.8660 -  0 15 18.1300    10  -738  748  724 0.30900 2011ApJ...738..162S 1318  92 2011ApJ...738..162S 0.070
SDSS-II SN 5963  2005 10 12 2007SDSS6.C...0000:  0 44 19.4500 +  0 28 46.2000    12  -738  745  696 0.23560 2011ApJ...738..162S 1004  70 2011ApJ...738..162S 0.052
SDSS-II SN 6225  2005 10 20 2007SDSS6.C...0000:  0  1  9.0000 -  1  0  1.4000     8  -730  718  711 0.33300 2010ApJ...713.1026D 1421 100 2010ApJ...713.1026D 0.105
SDSS-II SN 6275  2005 10 20 2007SDSS6.C...0000:  2 18 21.5570 +  0  1 48.0400     6  -696 1100 1100 0.27310 2011ApJ...738..162S 1166  82 2011ApJ...738..162S 0.108
SDSS-II SN 6479  2005 10 21 2007SDSS6.C...0000: 21 21 37.7530 +  0 35  0.8100    17  -433 2113  643 0.23400 2011ApJ...738..162S  998  70 2011ApJ...738..162S 0.195
SDSS-II SN 6491  2005 10 12 2012ApJ...755...61S  1  6 35.5800 +  0 32 26.7000    22  -736 1812  725 0.11040 2012ApJ...755...61S  468  33 2012ApJ...755...61S 0.086
SDSS-II SN 6530  2005 10 12 2007SDSS6.C...0000:  0 57 18.9840 +  0  1 16.8800     8  -736  747  725 0.19340 2011ApJ...738..162S  824  58 2011ApJ...738..162S 0.068
SDSS-II SN 6556  2005 10 21 2007SDSS6.C...0000:  0 28  3.7900 -  1  4 27.1000    14  -747  751  715 0.25830 2016SDSSD.C...0000: 1101  77 2016SDSSD.C...0000: 0.054
SDSS-II SN 6618  2005 10 20 2010ApJ...713.1026D  2 47 40.7200 +  0 57 51.1200     8  -724 1109  729 0.28900 2011ApJ...738..162S 1235  87 2011ApJ...738..162S 0.125
SDSS-II SN 6831  2005 10 20 2015NEDR....1M...1S  2 20  2.6960 +  0 43 17.3300     4  -696 1100 1100 0.21170 2011ApJ...738..162S  903  76 2011ApJ...738..162S 0.100
SDSS-II SN 6851  2005 10 23 2007SDSS6.C...0000:  3 28 25.0870 -  0  2 54.7100     8  -698 1149  794 0.30490 2011ApJ...738..162S 1304  91 2011ApJ...738..162S 0.351
SDSS-II SN 6895  2005 10 23 2007SDSS6.C...0000: 22  0 46.2900 +  0 55 41.6800    13  -442 1419 1064 0.21740 2011ApJ...738..162S  926  65 2011ApJ...738..162S 0.154
SDSS-II SN 6913  2005 10 23 2007SDSS6.C...0000: 23  0 59.9660 +  1  2 12.1100    12  -437 1082  340 0.29900 2011ApJ...738..162S 1275  89 2011ApJ...738..162S 0.164
SDSS-II SN 7051  2005 10 12 2007SDSS6.C...0000: 23 54 10.0800 +  0  1 30.1000     8  -722 1058  376 0.33000 2011ApJ...738..162S 1408 108 2011ApJ...738..162S 0.082
SDSS-II SN 7056  2005 10 21 2007SDSS6.C...0000:  0  9 23.0620 +  0  8 11.8930    20  -731 1075  711 0.24600 2011ApJ...738..162S 1048  74 2011ApJ...738..162S 0.109
SDSS-II SN 7099  2005 10 20 2008AJ....135.1766Z 22 51 33.1700 +  1 10  2.5000     8  -434 1084 1085 0.21840 2011ApJ...738..162S  930  65 2011ApJ...738..162S 0.294
SDSS-II SN 7373  2005 10 28 2007SDSS6.C...0000: 23 31 13.1770 +  0 35 17.9000    53  -745 1458  312 0.27990 2011ApJ...738..162S 1193  84 2011ApJ...738..162S 0.097
SDSS-II SN 7374  2005 10 23 2011ApJ...738..162S 23 32  3.0600 +  0 37 12.9800   250  -740 1460  316 0.34500 2011ApJ...738..162S 1472 103 2011ApJ...738..162S 0.102
SDSS-II SN 7457  2005 11  2 2007SDSS6.C...0000: 23 23 36.7560 -  0 22 19.8500    18  -799 1454 1027 0.25400 2011ApJ...738..162S 1083  87 2011ApJ...738..162S 0.103
SDSS-II SN 7479  2005 10 31 2007SDSS6.C...0000:  0 28 54.1940 -  0 24 34.1300    10  -757  692  692 0.22720 2011ApJ...738..162S  968  68 2011ApJ...738..162S 0.053
SDSS-II SN 7600  2005 10 28 2007SDSS6.C...0000: 23 10 27.3600 -  1  6 27.6800    14  -796 1077  350 0.18800 2011ApJ...738..162S  800  56 2011ApJ...738..162S 0.097
SDSS-II SN 7644  2005 11 23 2007SDSS6.C...0000: 23 35 44.4100 +  0 52  6.0200     8  -771  666  306 0.31020 2011ApJ...738..162S 1323  93 2011ApJ...738..162S 0.102
SDSS-II SN 7717  2005 10 26 2007SDSS6.C...0000:  0 57 45.7200 -  1 13 56.4000    10  -752 1070 1060 0.32900 2010ApJ...713.1026D 1404  98 2010ApJ...713.1026D 0.143
SDSS-II SN 7736  2005 10 23 2011ApJ...738..162S 21 51  0.7200 +  0  7  4.9548    13  -796 1060 1060 0.15300 2011ApJ...738..162S  650  46 2011ApJ...738..162S 0.399
SDSS-II SN 779   2005  9 15 2007SDSS6.C...0000:  1 46 41.7000 -  1  1 14.1000     6  -346 1130 1131 0.23770 2011ApJ...738..162S 1014  71 2011ApJ...738..162S 0.091
SDSS-II SN 7802  2005 10 27 2010ApJ...713.1026D 23  2 18.2690 +  0 43 45.0300     7  -441 1078 1078 0.20300 2011ApJ...738..162S  864  61 2011ApJ...738..162S 0.126
SDSS-II SN 7824  2005 10 27 2007SDSS6.C...0000: 23 15 15.1340 -  0  4 50.8500     8  -794 1429 1079 0.28710 2011ApJ...738..162S 1224  86 2011ApJ...738..162S 0.105
SDSS-II SN 7835  2005 10 20 2007SDSS6.C...0000:  0  5 49.9776 -  0  4 49.9908    14  -730  748  712 0.15690 2016SDSSD.C...0000:  667  47 2016SDSSD.C...0000: 0.095
SDSS-II SN 7954  2005 11  3 2007SDSS6.C...0000: 22 10 42.4810 +  0 20 51.9900    57  -453 1753  325 0.25530 2011ApJ...738..162S 1088  76 2011ApJ...738..162S 0.123
SDSS-II SN 8092  2005 10 14 2010ApJ...713.1026D  3 20 36.2860 +  0  5 38.2600    10  -689 1157 1157 0.27500 2011ApJ...738..162S 1175  82 2011ApJ...738..162S 0.227
SDSS-II SN 8216  2005 10 30 2007SDSS6.C...0000: 22  5  4.6770 -  0  3  7.9100    18  -449 1428  287 0.11800 2011ApJ...738..162S  500  35 2011ApJ...738..162S 0.169
SDSS-II SN 8254  2005 11  3 2007SDSS6.C...0000: 23 24 39.3600 +  0 49 11.9000    23  -800 1452 1026 0.18900 2011ApJ...738..162S  804  56 2011ApJ...738..162S 0.104
SDSS-II SN 8280  2005 10 27 2007SDSS6.C...0000:  0 34 17.5580 +  0 47 44.0200    18  -757  703  368 0.18490 2011ApJ...738..162S  787  55 2011ApJ...738..162S 0.054
SDSS-II SN 8290  2005 11  9 2007SDSS6.C...0000:  3 41 56.4240 +  1 10  4.0800     4  -709 1122 1122 0.31800 2011ApJ...738..162S 1360  95 2011ApJ...738..162S 0.351
SDSS-II SN 8607  2005 10 31 2007SDSS6.C...0000: 21 34 20.8720 +  0  9  7.0500   515  -802 2124  265 0.26000 2011ApJ...738..162S 1109  89 2011ApJ...738..162S 0.137
SDSS-II SN 8700  2005 10 26 2010ApJ...713.1026D  2 20 26.3260 +  0 13 37.8800     2  -702 1094 1094 0.39100 2011ApJ...738..162S 1671 117 2011ApJ...738..162S 0.097
SDSS-II SN 893   2005  9  3 2016SDSSD.C...0000:  0 21 58.6100 -  0  7 54.0000    71  -729 1507  377 0.11013 2016SDSSD.C...0000:  467  33 2016SDSSD.C...0000: 0.069
SDSS-II SN 9052  2005 10 30 2010ApJ...713.1026D  1 24  9.8840 -  0 28 58.8400    10  -399 1061  705 0.17700 2011ApJ...738..162S  754  53 2011ApJ...738..162S 0.085
SDSS-II SN 9109  2005 10 31 2007SDSS6.C...0000:  1 45 33.3800 +  0 51  2.6600    10  -392 1084  706 0.25900 2010ApJ...713.1026D 1105  77 2010ApJ...713.1026D 0.070
SDSS-II SN 9132  2005 10 31 2010ApJ...713.1026D  1  5  1.2590 +  0 32 24.4300    18  -755  727  691 0.36800 2010ApJ...713.1026D 1571 110 2010ApJ...713.1026D 0.066
SDSS-II SN 9133  2005 11  2 2007SDSS6.C...0000:  1  6 34.1910 +  0 27 39.1200     8  -757  725  704 0.26720 2011ApJ...738..162S 1140  80 2011ApJ...738..162S 0.077
SDSS-II SN 9239  2005 10 27 2011ApJ...738..162S  0 24 56.0710 -  1  3  7.2000    12  -753  732  709 0.44500 2011ApJ...738..162S 1901 133 2011ApJ...738..162S 0.061
SDSS-II SN 9326  2005 10 30 2007SDSS6.C...0000: 22 57 15.9110 +  0 37 42.3600    31  -444 1437 1026 0.35000 2011ApJ...738..162S 1494 113 2011ApJ...738..162S 0.135
SDSS-II SN 9594  2005 11  7 2007SDSS6.C...0000:  1 10 51.4320 +  0  7 18.1200    15  -762 1828  700 0.29800 2011ApJ...738..162S 1272  99 2011ApJ...738..162S 0.069
SDSS-II SN 9817  2005 11 11 2011ApJ...738..162S  0 20  9.1220 +  0 35 53.6500    16  -781  706  308 0.22480 2018PASP..130f4002S  957  67 2016SDSSD.C...0000: 0.068
SDSS-II SN 986   2005  9  3 2007SDSS6.C...0000: 23 31 14.8800 +  1  8 30.4080    10  -739 1106  390 0.28063 2016SDSSD.C...0000: 1197  84 2016SDSSD.C...0000: 0.103
SDSS-II SN 9895  2005 11  2 2007SDSS6.C...0000:  2 21  3.8300 +  0 30 15.7100     4  -709 1087 1087 0.32800 2010ApJ...713.1026D 1297  91 2016SDSSD.C...0000: 0.096
SDSS-II SN 9954  2005 11  5 2008AJ....135.1766Z  0 26 20.1900 -  0 25 31.6000     8  -762  724  724 0.22846 2016SDSSD.C...0000:  973  68 2016SDSSD.C...0000: 0.056
SN2003im         2003  9 30 2007SDSS6.C...0000:  0 44 59.2800 -  8 53 11.5000     4    -9   21   21 0.01936 1999A&AS..140..327M   78   7 1999A&AS..140..327M 0.089
SN2003jr         2003 10 24 2003IAUC.8237B...1C  1 11  6.2300 +  0 13 44.2000    11   -17 2572 1445 0.34000 2006AJ....131.1648B 1452 102 2006AJ....131.1648B 0.069
SN2003ju         2003 10 24 2003IAUC.8237B...1C 23 27  1.7100 -  9 24  4.5000    20   -60 2528  316 0.20300 2009AJ....137.3731F  851  74 2006AJ....131.1648B 0.095
SN2003kk         2003 11 15 1990MNRAS.243..692M 23 25 36.0600 -  9 31 44.7000    12   -82 2506 1066 0.16400 2006AJ....131.1648B  697  49 2006AJ....131.1648B 0.094
SN2003kl         2003 11 17 2003IAUC.8251A...1C  1  9 48.8000 +  1  0  5.6000    12   -41 2507  314 0.33500 2006AJ....131.1648B 1430 100 2006AJ....131.1648B 0.096
SN2003lc         2003 12 26 20032MASX.C.......:  1 23 25.8200 + 30 47 14.9000    10  -118 1758 1051 0.03500 1991RC3.9.C...0000d  146  11 1991RC3.9.C...0000d 0.146
SN2003lf         2003 12 13 2004IAUC.8261A...1H  1  8 49.8100 -  0 44 13.5000    10   -67 2523 1394 0.41000 2006AJ....131.1648B 1751 130 2006AJ....131.1648B 0.108
SN2003lj         2003 12 15 2004IAUC.8261A...1H  1 12 10.0300 +  0 19 51.3000    11   -69 2839 1393 0.41700 2006AJ....131.1648B 1781 125 2006AJ....131.1648B 0.089
SN2004at         2004  3 12 2007SDSS6.C...0000: 10 58 45.1800 + 59 29 12.0000    42   -46 1433  311 0.02313 1985BICDS..29...87K  101   8 1985BICDS..29...87K 0.033
SN2004bj         2004  4 22 2007SDSS6.C...0000: 13 16 18.0300 +  7  2 52.7000     5    -7 1463  740 0.05015 1998ApJS..119..277G  219  16 1998ApJS..119..277G 0.086
SN2004bk         2004  4 22 2007SDSS6.C...0000: 13 37 28.7200 +  4  6 11.3000     3    -6 2547 2547 0.02312 2004SDSS2.C...0000:  103   8 2004SDSS2.C...0000: 0.070
SN2004cn         2004  4 17 2005SDSS4.C...0000: 12 27 28.1090 + 42 20 28.6000     4   -21 1048 1049 0.02382 2005SDSS4.C...0000:  105   9 2005SDSS4.C...0000: 0.088
SN2004co         2004  4 17 1987AJ.....94..501K 13 28 33.9900 + 41 51  8.3000     5   -14 2525   51 0.02756 2005SDSS4.C...0000:  121  10 2005SDSS4.C...0000: 0.031
SN2004ey         2004 10 14 2007SDSS6.C...0000: 21 49  7.8100 +  0 26 39.2000     6  -410 1432 1433 0.01579 2006HIPAS.C...0000:   63   0 2016AJ....152...50T 0.378
SN2004fd         2004 10 21 20032MASX.C.......:  2 43 15.2500 + 32 25 25.6000     3  -363 1056 1057 0.01731 1991RC3.9.C...0000d   71   7 1991RC3.9.C...0000d 0.532
SN2004fh         2004 10  9 2007SDSS6.C...0000: 23 28 27.2000 -  8 36 55.2000    16   -35 2177  353 0.22000 2016ApJS..224....3N  851  60 2004IAUC.8427A...1F 0.075
SN2004fi         2004 10  9 1990MNRAS.243..692M 23 29 45.2700 -  8 54 36.1000    18   -35 2177  353 0.26500 2007ApJ...666..674M 1130  79 2007ApJ...666..674M 0.079
SN2004fj         2004 10 11 2004IAUC.8427A...1F  1  9 51.0700 +  0 27 21.0000    10  -370 2178 1092 0.18700 2007ApJ...666..674M  796  56 2007ApJ...666..674M 0.069
SN2004fk         2004 10 11 2004IAUC.8427A...1F  1 13 35.8400 -  0  9 27.6000    14  -370 2538 1087 0.29600 2007ApJ...666..674M 1263  89 2007ApJ...666..674M 0.077
SN2004fm         2004 10 11 2004IAUC.8427A...1F 23 26 58.1400 -  9 37 19.4000    13  -413 2175  735 0.38400 2009AJ....137.3731F 1708 120 2004IAUC.8427A...1F 0.085
SN2004fu         2004 11  4 20032MASX.C.......: 20 35 11.5400 + 64 48 25.7000     6  -128 1029  982 0.00921 1998A&AS..130..333T   39   0 2016AJ....152...50T 1.065
SN2004gs         2004 12 12 2007SDSS6.C...0000:  8 38 23.8510 + 17 37 52.8500     8  -279 1171   41 0.02743 2007SDSS6.C...0000:  122   0 2016AJ....152...50T 0.085
SN2004hd         2004 11 14 2005IAUC.8464B...1B  2  8 48.2100 -  4 26 10.4000    31  -358 2193 1794 0.47800 2009AJ....137.3731F 2095 147 2007ApJ...666..674M 0.056
SN2004hh         2004 11 20 1990MNRAS.243..692M  2  6 25.0100 -  4 38  4.0000    39  -364 2187 1788 0.21100 2009AJ....137.3731F  853  60 2005IAUC.8464B...1B 0.068
SN2004hk         2004 12  5 2005IAUC.8464B...1B 23 27  4.3800 -  8 38 45.1000    19   -92 2120  296 0.27100 2016ApJS..224....3N 1280  90 2005IAUC.8464B...1B 0.072
SN2004hr         2004 12 11 2005IAUC.8464B...1B  1  8 48.3300 +  0  0 49.5000    14  -431 2159 1030 0.40900 2007ApJ...666..674M 1747 122 2007ApJ...666..674M 0.089
SN2004ia         2004 10  8 2007SDSS6.C...0000:  2 18  2.3000 -  0 33 32.4000     4  -319 1477 1478 0.14370 2004SDSS2.C...0000:  612  43 2004SDSS2.C...0000: 0.098
SN2004id         2004 10 16 2007SDSS6.C...0000:  0  6 29.6400 -  0 28 22.3000    12  -361 1443 1081 0.14400 2005IAUC.8481A...1A  612  43 2005IAUC.8481A...1A 0.097
SN2004ie         2004 10 16 2007SDSS6.C...0000: 22  1 46.5800 +  1 14 12.0000    17   -69 1791  667 0.05200 2005IAUC.8481A...1A  218  16 2005IAUC.8481A...1A 0.141
SN2004if         2004 10 16 2007SDSS6.C...0000: 22 39  8.5400 -  0 51 54.6000    13   -66 1432 1433 0.32200 2005IAUC.8481A...1A 1374  96 2005IAUC.8481A...1A 0.133
SN2004ig         2004 10 24 2007SDSS6.C...0000:  0  5 51.7900 -  0 59 45.1000     6  -412 1109 1110 0.18301 2016SDSSD.C...0000:  779  55 2016SDSSD.C...0000: 0.093
SN2004ij         2004 11  5 2007SDSS6.C...0000:  1 21 11.5400 -  0 55  9.2000    13   -40 2548 1420 0.21800 2005IAUC.8481A...1A  929  65 2005IAUC.8481A...1A 0.104
SN2004ik         2004 11  5 2007SDSS6.C...0000:  1 44 55.5100 -  0  5 58.1000    10   -32 1454 1066 0.16900 2005IAUC.8481A...1A  720  51 2005IAUC.8481A...1A 0.085
SN2004il         2004 11  5 2007SDSS6.C...0000:  3  7  2.6900 -  0  0 40.1000    19  -343 1853 1080 0.10723 2003SDSS1.C...0000:  456  32 2003SDSS1.C...0000: 0.195
SN2005A          2005  1  5 20032MASX.C.......:  2 30 43.2500 -  2 56 19.8000     4   -46  304  304 0.01914 1991RC3.9.C...0000d   71   0 2016AJ....152...50T 0.083
SN2005ac         2005  2  4 2007SDSS6.C...0000: 13 39 55.9530 +  0 52 17.1700     5  -294 2260  792 0.06999 2003SDSS1.C...0000:  304  22 2003SDSS1.C...0000: 0.076
SN2005ca         2005  5 12 2007SDSS6.C...0000: 13 32 38.5500 + 11 48 33.7000     2    -6  713  714 0.15029 2006SDSS5.C...0000:  648  46 2006SDSS5.C...0000: 0.072
SN2005cc         2005  5 19 2007SDSS6.C...0000: 13 57  4.8500 + 41 50 41.8000     3  -347 2119 2119 0.00757 2001A&A...378..370V   35   5 2001A&A...378..370V 0.018
SN2005co         2005  6 20 1987AJ.....94..501K 23 30 53.5800 -  2 56 18.4000    12  -250 1172  468 0.01722 1993AJ....105.1637H   69   6 1993AJ....105.1637H 0.150
SN2005cr         2005  6 24 2007SDSS6.C...0000: 12 22 17.2100 + 12 23 49.3000     6  -450  688  688 0.02141 2005SDSS4.C...0000:   96   8 2005SDSS4.C...0000: 0.099
SN2005dh         2005  8 10 2007SDSS6.C...0000: 15 54  3.3200 + 23  8  9.9000     5   -53  651  338 0.01460 2007SDSS6.C...0000:   64   6 2007SDSS6.C...0000: 0.167
SN2005ed         2005  9  9 2016SDSSD.C...0000:  0  2 49.3600 +  0 45  4.8000    16  -689  789  752 0.08645 2016SDSSD.C...0000:  365  26 2016SDSSD.C...0000: 0.071
SN2005ef         2005  9  9 2007SDSS6.C...0000:  0 58 22.8700 +  0 40 44.6000    12  -703  780  746 0.10720 2008AJ....135..348S  466  33 2005CBET..229A...1B 0.080
SN2005eg         2005  9  9 2007SDSS6.C...0000:  1  2  8.4900 -  0 52 44.5000    10  -703  779  758 0.19120 2008AJ....135..348S  809  57 2005CBET..229A...1B 0.090
SN2005eh         2005  9  9 2005CBET..229A...1B 21 49 44.4000 +  0 39 27.2480     6  -740 1102 1103 0.12488 2008ApJ...673..999P  552  39 2005CBET..229A...1B 0.234
SN2005ej         2005  9 23 20032MASX.C.......: 18 53 38.4800 + 66 13 59.3000     7  -406  657  657 0.03787 1999PASP..111..438F  161  12 1999PASP..111..438F 0.157
SN2005eq         2005  9 30 2007SDSS6.C...0000:  3  8 49.3100 -  7  1 59.7000     8  -674  825  745 0.02898 2003SDSS1.C...0000:  118   0 2016AJ....152...50T 0.204
SN2005eu         2005 10  4 2005IAUC.8611A...1L  2 27 43.3000 + 28 10 37.8000    21  -676 2238   38 0.03490 2005CBET..244A...1:  143   0 2016AJ....152...50T 0.361
SN2005ev         2005 10  6 20032MASX.C.......:  2 31  4.9300 + 27 42  6.5000     4  -678 1110 1110 0.01529 2008AJ....135..588S   62   6 2008AJ....135..588S 0.339
SN2005ex         2005  9  3 2007SDSS6.C...0000:  1 41 51.2800 -  0 52 36.3000    12  -688 1139  752 0.09360 2008AJ....135..348S  381  27 2005CBET..247A...1B 0.074
SN2005fb         2005  9 10 2007SDSS6.C...0000:  3  1 17.5440 -  0 38 38.6300    10  -652 1195 1168 0.18300 2011ApJ...740...92G  781  55 2011ApJ...740...92G 0.335
SN2005fe         2005  9 10 2007SDSS6.C...0000: 22 19 27.3200 +  0 29 39.9000   245  -740 1823  365 0.21740 2008AJ....135..348S  894  63 2005CBET..247A...1B 0.181
SN2005ff         2005  9 10 2007SDSS6.C...0000: 22 30 41.0400 -  0 46 34.4700     2  -381 2223 2224 0.09020 2012ApJ...755...61S  295  21 2005CBET..247A...1B 0.168
SN2005fh         2005  9 10 2007SDSS6.C...0000: 23 17 29.7360 +  0 25 47.3000    12  -746 1125  388 0.11915 2011ApJ...740...92G  505  36 2011ApJ...740...92G 0.124
SN2005fi         2005  9 11 2007SDSS6.C...0000:  0  7 58.6900 +  0 38 17.4000    20  -691 1119  369 0.26500 2011ApJ...740...92G 1130  82 2011ApJ...740...92G 0.120
SN2005fn         2005  9 13 2007SDSS6.C...0000: 20 48 53.0500 +  0 11 28.0000    10  -757 1085  328 0.09580 2008AJ....135..348S  424  30 2005CBET..247A...1B 0.242
SN2005fr         2005  9 14 2007SDSS6.C...0000:  1  8 22.0200 -  0  5 46.7000    10  -708 1882  753 0.28800 2011ApJ...740...92G 1229  89 2011ApJ...740...92G 0.098
SN2005ft         2005  9 14 2007SDSS6.C...0000:  2 42  4.9800 -  0 32 27.0000     2  -687 2260 2261 0.18050 2011ApJ...740...92G  770  54 2011ApJ...740...92G 0.083
SN2005fv         2005  9 15 2001SDSSe.1...0000:  3  5 22.4200 +  0 51 30.1000    14  -657 1185  765 0.11841 2003SDSS1.C...0000:  504  36 2003SDSS1.C...0000: 0.210
SN2005fx         2005  9 15 2007SDSS6.C...0000: 22 56 48.3400 +  0 24  3.9000    26  -399 1482 1071 0.29030 2011ApJ...740...92G 1238  87 2011ApJ...740...92G 0.149
SN2005fy         2005  9 16 2007SDSS6.C...0000:  3 20 21.7000 -  0 53  8.1000    10  -661 1185  765 0.19520 2008AJ....135..348S  854  60 2005CBET..247A...1B 0.171
SN2005fz         2005  9 21 2007SDSS6.C...0000: 21  3 41.2200 +  0 34 10.3000    23  -758 1402  320 0.12420 2012ApJ...755...61S  509  36 2005CBET..247A...1B 0.211
SN2005G          2005  1 14 2007SDSS6.C...0000: 13 44 32.7900 +  4 46 44.3000     5  -273 2281  843 0.02314 1999PASP..111..438F  103   8 1999PASP..111..438F 0.068
SN2005gc         2005  9 22 2007SDSS6.C...0000:  1 21 37.5840 -  0 58 38.0100    12  -361 1133  743 0.16540 2008AJ....135..348S  724  51 2005CBET..247A...1B 0.122
SN2005ge         2005  9 22 2007SDSS6.C...0000:  2 18 14.7300 +  0 47 47.6000    12  -668 1153 1128 0.21234 2012ApJ...755...61S  810  57 2005CBET..247A...1B 0.102
SN2005gf         2005  9 22 2007SDSS6.C...0000: 22 16 16.6100 +  0 42 29.5000   217  -752 2157  353 0.24984 2018PASP..130f4002S 1066  75 2011ApJ...740...92G 0.154
SN2005gg         2005  9 22 2007SDSS6.C...0000: 22 18 41.1600 +  0 38 21.1000   220  -752 2211  353 0.23040 2011ApJ...740...92G  982  69 2011ApJ...740...92G 0.162
SN2005gh         2005  9 23 2007SDSS6.C...0000: 20 50 36.3500 -  0 21 14.8000     7  -760 1392 1392 0.25888 2004SDSS2.C...0000: 1104  77 2004SDSS2.C...0000: 0.372
SN2005gj         2005 10  1 2007SDSS6.C...0000:  3  1 11.9600 -  0 33 13.9000    10  -673 1174 1147 0.06180 2008AJ....135..348S  254  18 2005CBET..247A...1B 0.333
SN2005go         2005  9 14 2008AJ....135.1766Z  1 10 49.1800 +  1  0 28.4000     7  -708 1839  740 0.26540 2011ApJ...740...92G 1132  79 2011ApJ...740...92G 0.094
SN2005gq         2005  9 22 2007SDSS6.C...0000:  3 33 48.9700 +  0 42 33.7000     6  -665 1167  825 0.38980 2011ApJ...740...92G 1667 117 2011ApJ...740...92G 0.332
SN2005gr         2005  9 22 2007SDSS6.C...0000:  3 36 37.4900 +  1  4 45.0000     4  -665 1168 1168 0.24510 2011ApJ...740...92G 1048  73 2011ApJ...740...92G 0.281
SN2005gs         2005  9 22 2005CBET..254A...1B 22 13 10.2500 +  1  3  2.1000    56  -410 2150 1063 0.25110 2011ApJ...740...92G 1070  75 2011ApJ...740...92G 0.096
SN2005gu         2005  9 26 2007SDSS6.C...0000:  0 48 57.0500 -  0 54 20.8000     6  -722  741  728 0.33200 2011ApJ...740...92G 1417  99 2011ApJ...740...92G 0.087
SN2005gx         2005  9 26 2007SDSS6.C...0000: 23 59 32.1600 +  0 44 12.9100    12  -706  774  392 0.16190 2011ApJ...740...92G  688  48 2011ApJ...740...92G 0.078
SN2005hc         2005 10 12 2016SDSSD.C...0000:  1 56 47.9760 -  0 12 48.6200    14  -372 1884 1105 0.04647 2016SDSSD.C...0000:  193   0 2016AJ....152...50T 0.090
SN2005hj         2005 10 26 2007SDSS6.C...0000:  1 26 48.4000 -  1 14 17.2000    13  -733 1459  732 0.05700 2010ApJ...713.1026D  251   0 2016AJ....152...50T 0.106
SN2005hk         2005 10 30 2016SDSSD.C...0000:  0 27 50.8900 -  1 11 53.3000    14  -756  742  706 0.01296 2016SDSSD.C...0000:   59   0 2016AJ....152...50T 0.062
SN2005ho         2005  9 26 2001SDSSe.1...0000:  0 59 24.0960 +  0  0  9.4400     6  -720  741  741 0.06281 2001SDSSe.1...0000:  252   0 2016AJ....152...50T 0.069
SN2005hr         2005 10  3 2007SDSS6.C...0000:  3 18 33.8160 +  0  7 24.0300    11  -678 1168  789 0.11700 2008AJ....135..348S  511  36 2005CBET..268A...1B 0.198
SN2005ht         2005 10 11 2007SDSS6.C...0000: 20 50 24.6000 -  0 10  4.4000    10  -785 1057  300 0.18900 2008AJ....135..348S  809  57 2005CBET..280A...1B 0.255
SN2005hu         2005 10 11 2007SDSS6.C...0000: 21 54 40.8000 +  0 24 47.8000     7   -17 1058  315 0.21970 2011ApJ...740...92G  936  66 2011ApJ...740...92G 0.201
SN2005hv         2005 10 11 2007SDSS6.C...0000: 22 12 43.9200 -  0  2  6.1400    99  -430 1791 1044 0.17950 2008AJ....135..348S  723  51 2005CBET..280A...1B 0.169
SN2005hz         2005 10 11 2007SDSS6.C...0000:  0 46 32.2700 +  0 50 17.4000    10  -737 1066  725 0.13062 2016SDSSD.C...0000:  555  39 2016SDSSD.C...0000: 0.060
SN2005ia         2005 10 11 2007SDSS6.C...0000:  1 11 35.0200 -  0  0 21.0000    15  -735 1854  722 0.25450 2008AJ....135..348S 1066  75 2005CBET..268A...1B 0.076
SN2005id         2005 10 12 2007SDSS6.C...0000: 23 16 33.3600 -  0 39 48.1300    25  -779 1474  350 0.18700 2008AJ....135..348S  808  57 2005CBET..280A...1B 0.110
SN2005ie         2005 10 12 2007SDSS6.C...0000:  2 19  2.5300 -  0 16 22.0000     4  -688 1108 1109 0.27960 2011ApJ...740...92G 1194  84 2011ApJ...740...92G 0.099
SN2005ih         2005 10 20 2005CBET..268A...1B  0  7 13.5800 +  0 20 56.3000    14  -730  748  712 0.26030 2008AJ....135..348S 1108  78 2005CBET..268A...1B 0.211
SN2005ij         2005 10 21 2007SDSS6.C...0000:  3  4 21.2640 -  1  3 46.8700     8  -693 1109  730 0.12400 2008AJ....135..348S  468  33 2005CBET..280A...1B 0.206
SN2005il         2005  9  3 2007SDSS6.C...0000:  1 53  6.7700 +  1  6 49.5000    34  -333 1923  773 0.22600 2010ApJ...713.1026D  964  68 2010ApJ...713.1026D 0.068
SN2005in         2005  9 26 2005CBET..272A...1F  2 13 28.1800 -  0 58  5.7000     8  -711 1122 1122 0.21300 2010ApJ...713.1026D  909  64 2010ApJ...713.1026D 0.076
SN2005is         2005 10 12 1990MNRAS.243..692M  0 21 44.9000 -  0 19 30.0000    20  -385 1083  338 0.17460 2008AJ....135..348S  723  51 2005CBET..280A...1B 0.072
SN2005ix         2005 10 21 2007SDSS6.C...0000: 20 41 55.8800 +  1  5 31.3000    21  -466 1717  286 0.25570 2008AJ....135..348S 1066  75 2005CBET..280A...1B 0.236
SN2005ja         2005 10 21 2007SDSS6.C...0000: 23 55 52.6400 +  0 52 37.1000 a   8  -731  699  366 0.32900 2008AJ....135..348S 1365  96 2005CBET..280A...1B 0.087
SN2005jc         2005 10 23 2005CBET..280A...1B  0 45 24.4100 +  1  4 32.1000     6  -749 1054 1055 0.21400 2008AJ....135..348S  895  63 2005CBET..280A...1B 0.065
SN2005jf         2005 10 24 2007SDSS6.C...0000:  3 33 40.7600 -  0  6 43.6000     6  -697 1138  412 0.30070 2008AJ....135..348S 1283  90 2005CBET..280A...1B 0.285
SN2005jh         2005 10 25 2007SDSS6.C...0000: 23 20  4.4700 -  0  3 20.2000    10  -791 1081  343 0.11023 2016SDSSD.C...0000:  467  33 2016SDSSD.C...0000: 0.119
SN2005jj         2005 10 28 2007SDSS6.C...0000: 20 56 44.6600 +  0 24 30.0000    10  -795 1358 1041 0.36800 2008AJ....135..348S 1580 111 2005CBET..280A...1B 0.202
SN2005jk         2005 10 20 2007SDSS6.C...0000:  1 45 59.7360 +  1 11 44.6300    10  -381 1095  717 0.19080 2012ApJ...755...61S  681  48 2005CBET..280A...1B 0.060
SN2005jn         2005 10 26 2005CBET..280A...1B  0 19  0.8400 -  0 16 53.3000 a  18  -399 1069  324 0.31910 2008AJ....135..348S 1365  96 2005CBET..280A...1B 0.075
SN2005jo         2005 10 26 2007SDSS6.C...0000:  3 28 21.6800 -  0 19 34.1000     8  -701 1146  791 0.21900 2011ApJ...740...92G  936  69 2011ApJ...740...92G 0.282
SN2005jp         2005 10 28 2007SDSS6.C...0000:  2  9 50.3800 -  0  3 42.2000     8  -388 1090 1090 0.21240 2011ApJ...740...92G  906  64 2011ApJ...740...92G 0.073
SN2005js         2005 10 20 2016SDSSD.C...0000:  1 34 41.5100 -  0 36 19.4000    10  -381 1094  716 0.07928 2016SDSSD.C...0000:  335  24 2016SDSSD.C...0000: 0.088
SN2005jw         2005 10 25 2007SDSS6.C...0000: 20 40 19.2500 -  0  0 25.9000    14  -470 1713  282 0.37600 2008AJ....135..348S 1580 111 2005CBET..280A...1B 0.180
SN2005jz         2005 10 11 2007SDSS6.C...0000:  1 31 27.0700 -  0 37 54.0000 a  10  -380 1103  359 0.14434 2004SDSS2.C...0000:  614  43 2004SDSS2.C...0000: 0.104
SN2005ka         2005 10 20 2007SDSS6.C...0000: 22 13 55.9600 +  1  5 11.4000    56  -438 2122 1035 0.31770 2011ApJ...740...92G 1356  95 2011ApJ...740...92G 0.115
SN2005kc         2005 11  9 1999AJ....118.2561G 22 34  7.3400 +  5 34  6.3000     3  -454 2157 2158 0.01512 1991RC3.9.C...0000d   60   6 1991RC3.9.C...0000d 0.363
SN2005ke         2005 11 13 2010ApJS..189...37E  3 35  4.3500 - 24 56 38.8000     6  -360  771  699 0.00488 2004AJ....128...16K   19   4 2004AJ....128...16K 0.072
SN2005ko         2005 10 28 2007SDSS6.C...0000: 23 50  5.0300 -  0 55 17.1000    10  -796  721  677 0.18470 2011ApJ...740...92G  786  55 2011ApJ...740...92G 0.077
SN2005kq         2005 11  2 2007SDSS6.C...0000: 23 11 20.9100 -  0 36 31.0000    12  -800 1073 1073 0.39020 2008AJ....135..348S 1665 117 2005CBET..304A...1B 0.125
SN2005kt         2005 11  7 2007SDSS6.C...0000:  1 10 58.0600 +  0 16 34.3000    11  -762 1827  700 0.06540 2003SDSS1.C...0000:  273   0 2016AJ....152...50T 0.069
SN2005ky         2005 11 29 2009A&A...507...85B  2 24 36.2540 -  4 10 54.9400   220  -720 1809  323 0.14900 2009A&A...507...85B  635  45 2009A&A...507...85B 0.078
SN2005le         2005 11  2 2005CBET..315....1B 22 31 32.2900 -  0 29 36.8000     2  -434 2170 2171 0.25490 2008AJ....135..348S 1066  75 2005IAUC.8640A...1F 0.170
SN2005lh         2005 11  4 2007SDSS6.C...0000: 21 55 48.3300 +  1 10 51.0000    17  -454 1021  287 0.21910 2008AJ....135..348S  937  66 2005IAUC.8640A...1F 0.156
SN2005lj         2005 11  7 1990MNRAS.243..692M  1 57 43.1600 -  0 10 46.2000     8  -398 1078 1079 0.07774 2016SDSSD.C...0000:  329  23 2016SDSSD.C...0000: 0.075
SN2005ln         2005 11 20 2007SDSS6.C...0000:  0 27  0.1200 -  0 35 11.8000    10  -777  672  672 0.13684 2018PASP..130f4002S  595  42 2005IAUC.8640A...1F 0.055
SN2005lp         2005 11 24 2007SDSS6.C...0000:  1 47 42.8000 +  0 12 25.9000     6  -416 1060 1060 0.30500 2008AJ....135..348S 1281  90 2005IAUC.8640A...1F 0.093
SN2005mc         2005 12 23 2007SDSS6.C...0000:  8 27  6.3600 + 21 38 45.6000     8  -340  791  792 0.02522 1991RC3.9.C...0000d  111   9 1991RC3.9.C...0000d 0.120
SN2005ml         2005 11 14 2005IAUC.8651A...1F  2 14  4.4100 -  0 14 21.0000     6  -721 1074 1075 0.11900 2008AJ....135..348S  510  36 2005IAUC.8651A...1F 0.100
SN2005mo         2005 11 23 2005IAUC.8651A...1F  3 50 12.9000 -  0 14 24.9000    14  -723 1822 1119 0.27430 2008AJ....135..348S 1197  84 2005IAUC.8651A...1F 0.532
SN2005mp         2005 11 24 2005IAUC.8651A...1F  1  4 45.6700 +  0  3 20.3000     8  -779  703  682 0.27500 2008AJ....135..348S 1152  81 2005IAUC.8651A...1F 0.093
SN2005mq         2005 11 27 2005IAUC.8651A...1F 23 20 21.7800 -  0 20 59.6000     6  -824 1048 1048 0.35200 2008AJ....135..348S 1494 105 2005IAUC.8651A...1F 0.106
SN2005S          2005  1 22 2007SDSS6.C...0000: 14  8 28.8400 +  7  3 27.2000     6  -255 1179   98 0.01981 1995AJ....109..874B   89   8 1995AJ....109..874B 0.070
SN2006af         2006  2  4 2007SDSS6.C...0000: 10 33 57.1700 + 20 20 25.7000     3  -324  387   58 0.08736 2011ApJ...735..125S  379  27 2011ApJ...735..125S 0.072
SN2006ap         2006  3  2 20032MASX.C.......: 17 30 41.1900 +  6 16 33.1000     8  -578  448  448 0.02232 1992ApJS...79..157F   95   8 1992ApJS...79..157F 0.300
SN2006ax         2006  3 20 20032MASX.C.......: 11 24  3.4600 - 12 17 29.2000     2  -341  364  365 0.01674 2006HIPAS.C...0000:   71   0 2016AJ....152...50T 0.139
SN2006bb         2006  3 25 2007SDSS6.C...0000:  8 33 31.0900 + 41 31  4.1000     7  -798 1392 1393 0.02523 1999PASP..111..438F  111   9 1999PASP..111..438F 0.093
SN2006bk         2006  4  3 2007SDSS6.C...0000: 15  4 32.7030 + 35 57 54.0300     7  -671  390  370 0.04953 1995ApJS...99..391H  214  16 1995ApJS...99..391H 0.038
SN2006bm         2006  4  5 2015NEDR....1M...1S 11 18 21.4100 + 28 12 43.5000     7  -399  367  321 0.06845 2007SDSS6.C...0000:  297  21 2007SDSS6.C...0000: 0.050
SN2006br         2006  4 25 2015NEDR....1M...1S 13 30  1.8000 + 13 24 56.8000     5  -354 1857  376 0.02459 1997AJ....113.1197H  125   0 2016AJ....152...50T 0.067
SN2006bt         2006  4 26 2007SDSS6.C...0000: 15 56 33.8100 + 20  3  7.2000     3  -339  352  353 0.03216 1991RC3.9.C...0000d  139  11 1991RC3.9.C...0000d 0.138
SN2006bz         2006  5  4 2007SDSS6.C...0000: 13  0 43.3800 + 27 57 41.8000    88   -57 1459  335 0.02811 2011ApJ...735..125S  124  10 2011ApJ...735..125S 0.028
SN2006cc         2006  5  6 2016SDSSD.C...0000: 16  9 56.4400 + 43  7 35.0000     8  -721 1110 1111 0.03288 2016SDSSD.C...0000:  153   0 2016AJ....152...50T 0.040
SN2006cg         2006  5  6 2006SDSS5.C...0000: 13  5  2.3200 + 28 44 24.0000     4   -59  333  333 0.02806 2003AJ....126.2152R  124  10 2003AJ....126.2152R 0.032
SN2006ch         2006  5  9 20032MASX.C.......: 23 47  6.1200 + 29 28 50.6000     4  -583 1979 1980 0.01724 1996A&AS..115..407R   69   6 1996A&AS..115..407R 0.271
SN2006cz         2006  6 14 20032MASX.C.......: 14 48 36.6600 -  4 44 30.7000     2  -393  334  335 0.04180 20032dF...C...0000C  145   0 2016AJ....152...50T 0.230
SN2006D          2006  1 11 20032MASX.C.......: 12 52 33.8700 -  9 46 30.7000     4  -254  840  103 0.00853 2004A&A...416..515D   37   0 2016AJ....152...50T 0.125
SN2006dd         2006  6 19 1996AJ....111.2212S  3 22 41.6400 - 37 12 13.2000     6  -925  555  480 0.00587 1998A&AS..130..267L   17   0 2016AJ....152...50T 0.057
SN2006dm         2006  7  3 20032MASX.C.......: 23 41 47.8400 -  3 40  8.4000     6 -1001  791  791 0.02202 1998A&AS..130..333T   89   8 1998A&AS..130..333T 0.106
SN2006E          2006  1 12 2007SDSS6.C...0000: 13 53 28.6500 +  5 12 22.8000     6  -636 1919  834 0.00272 1991RC3.9.C...0000d   16   4 1991RC3.9.C...0000d 0.074
SN2006eb         2006  7 22 2016SDSSD.C...0000:  1 13 41.1000 -  0  6  6.4000    14 -1019 1889  438 0.01766 2016SDSSD.C...0000:   71   7 2016SDSSD.C...0000: 0.081
SN2006ef         2006  8 18 2007SDSS6.C...0000:  2  4 19.5100 -  8 43 42.2000     9 -1038 1154  441 0.01790 2008AJ....135.2424O   75   0 2016AJ....152...50T 0.066
SN2006en         2006  8 26 20032MASX.C.......: 23 10  5.0600 + 30 13 24.0000     4   -22   65   65 0.03194 1991RC3.9.C...0000d  133   0 2016AJ....152...50T 0.176
SN2006eq         2006  8 26 2007SDSS6.C...0000: 21 28 37.1300 +  1 13 41.2000    14    -8  742   21 0.04951 2004SDSS3.C...0000:  207  15 2004SDSS3.C...0000: 0.132
SN2006er         2006  8 26 2007SDSS6.C...0000:  0 21 37.8950 -  1  0 38.2300     6 -1082  430  431 0.08436 2003SDSS1.C...0000:  356  25 2003SDSS1.C...0000: 0.078
SN2006eu         2006  9  3 20032MASX.C.......: 20  2 51.1500 + 49 19  2.3000     4   -45    8    9 0.02359 1999ApJS..121..287H   79   0 2016AJ....152...50T 0.532
SN2006ex         2006  8 27 2007SDSS6.C...0000: 20 38 43.9200 -  0 28 34.9800    31  -776 1407   13 0.14749 2011ApJ...740...92G  628  44 2011ApJ...740...92G 0.204
SN2006fb         2006  8 27 1990MNRAS.243..692M 23 35 51.5100 -  0 10 37.6000     8 -1048  388   27 0.24490 2011A&A...526A..28O 1023  72 2006IAUC.8749B...1F 0.094
SN2006fc         2006  9 11 2007SDSS6.C...0000: 21 34 46.8000 +  1 10 31.5100    18 -1107  307  307 0.12170 2011ApJ...740...92G  516  36 2011ApJ...740...92G 0.179
SN2006fd         2006  8 27 2007SDSS6.C...0000: 20 37 53.2500 +  1 13 16.1000     4   -24   13   13 0.07996 2004SDSS2.C...0000:  338  24 2004SDSS2.C...0000: 0.264
SN2006ff         2006  8 28 2007SDSS6.C...0000:  0 26 35.6400 -  0 18  7.5000     8 -1058  428  428 0.23541 2003SDSS1.C...0000: 1003  70 2003SDSS1.C...0000: 0.059
SN2006fk         2006  9 11 2006IAUC.8749B...1F 22  1  1.3300 +  0 42 58.5000    12  -765 1096  741 0.17200 2011A&A...526A..28O  680  48 2006IAUC.8749B...1F 0.143
SN2006fl         2006  9 11 2007SDSS6.C...0000: 22 11 27.6000 +  0 45 20.1600    62  -765 1441   13 0.17173 2011ApJ...740...92G  730  51 2011ApJ...740...92G 0.137
SN2006fm         2006  9 15 2011ApJ...740...92G 22 10 10.3200 +  0 30 14.1200    57  -769 1437    9 0.12570 2011ApJ...740...92G  533  38 2011ApJ...740...92G 0.129
SN2006fn         2006  9 15 2006IAUC.8749B...1F 23  0  5.9800 +  0 32 15.6000    12  -764  755   13 0.18080 2011A&A...526A..28O  766  54 2006IAUC.8749B...1F 0.140
SN2006fr         2006  8 27 2006CBET..627A...1B 20 50 30.2100 +  0 23 55.3000    10 -1105  737    7 0.30700 2018PASP..130f4002S 1323  93 2006CBET..627A...1B 0.258
SN2006fu         2006  8 28 2007SDSS6.C...0000: 23 51  8.4000 -  0 44 47.6400     8 -1044  441   32 0.19855 2011ApJ...740...92G  845  59 2011ApJ...740...92G 0.072
SN2006fv         2006  9 11 2007SDSS6.C...0000:  1 21 37.8600 +  0 24 51.9000    16  -715  414   78 0.13199 2003SDSS1.C...0000:  561  39 2003SDSS1.C...0000: 0.090
SN2006fw         2006  9 11 2011ApJ...740...92G  1 47 10.3200 -  0  8 48.8000     6  -707  769  769 0.08350 2011ApJ...740...92G  354  25 2011ApJ...740...92G 0.090
SN2006ga         2006  9 12 2006CBET..627A...1B  0 52 56.3500 +  0 26 52.6000     8 -1073  383  377 0.23610 2011A&A...526A..28O 1023  72 2006CBET..627A...1B 0.067
SN2006ge         2006  8 28 2006CBET..629A...1B 21 49 35.7900 +  0  0  3.8000     6 -1105  751  751 0.27953 2018PASP..130f4002S 1194  84 2006CBET..629A...1B 0.365
SN2006gf         2006  9 11 2016SDSSD.C...0000:  0 46 24.3500 +  0  0 12.5000     8 -1072  385  378 0.11662 2016SDSSD.C...0000:  495  35 2016SDSSD.C...0000: 0.051
SN2006gg         2006  9 12 2007SDSS6.C...0000:  0 28 12.5140 +  0  7  4.7700     8  -720  746  389 0.20354 2016SDSSD.C...0000:  867  61 2016SDSSD.C...0000: 0.056
SN2006gh         2006  9 12 2007SDSS6.C...0000:  0 54 46.9400 -  0 15  3.7000     8 -1073  424  377 0.24782 2016SDSSD.C...0000: 1057  74 2016SDSSD.C...0000: 0.068
SN2006gl         2006  8 28 2006CBET..637A...1B  1  5 50.1100 +  0  8 41.3000     8 -1056  426  405 0.26531 2016SDSSD.C...0000: 1152  81 2006CBET..637A...1B 0.080
SN2006go         2006  9 12 2006CBET..637A...1B  0 24 33.7600 -  0 16 44.7000    10 -1073  413  389 0.37206 2018PASP..130f4002S 1580 111 2006CBET..637A...1B 0.066
SN2006gt         2006  9 18 20032MASX.C.......:  0 56 17.3000 -  1 37 46.0000    10 -1079  743  733 0.04477 2004AJ....128.1558S  187  14 2004AJ....128.1558S 0.102
SN2006gv         2006  9 11 2006CBET..643A...1B  1 48 36.3700 +  0 19 41.6000     6  -707  769  769 0.19900 2018PASP..130f4002S  852  60 2006CBET..643A...1B 0.111
SN2006gw         2006  9 11 2006CBET..643A...1B  1 57 53.5000 -  0 32  2.9000     8  -706  770  771 0.32606 2018PASP..130f4002S 1409  99 2006CBET..643A...1B 0.072
SN2006hb         2006  9 27 1987AJ.....94..501K  5  2  1.2800 - 21  7 55.1000     8  -291  112  112 0.01534 1989ESOLV.C...0000L   56   0 2016AJ....152...50T 0.075
SN2006hc         2006  9 11 2006CBET..650A...1B  1  9 34.7300 +  0 42 14.9000    14 -1070 1478  378 0.22900 2011ApJ...740...92G  976  68 2011ApJ...740...92G 0.079
SN2006hd         2006  9 11 2007SDSS6.C...0000: 21 44  3.3600 +  0 43 31.8000     6 -1107  728  728 0.29826 2016SDSSD.C...0000: 1272  89 2016SDSSD.C...0000: 0.182
SN2006he         2006  9 11 2011ApJ...740...92G 22  4 24.0000 +  0 41 26.8000    13  -765  710   13 0.21390 2011ApJ...740...92G  911  64 2011ApJ...740...92G 0.144
SN2006hl         2006  9 18 2007SDSS6.C...0000: 23 22 46.0800 +  0 31 56.3400    13 -1119 1124   15 0.14820 2011ApJ...740...92G  629  44 2011ApJ...740...92G 0.116
SN2006hm         2006  9 18 2007SDSS6.C...0000: 23 26 14.8100 -  0 22 56.1000   132  -701 1135    0 0.33147 2018PASP..130f4002S 1408  99 2006CBET..650A...1B 0.110
SN2006hn         2006  9 28 20032MASX.C.......: 11  7 18.6700 + 76 41 49.8000     3 -1029 1875 1875 0.01720 1995ApJS..100...69F   74   7 1995ApJS..100...69F 0.118
SN2006hp         2006  9 16 2007SDSS6.C...0000:  0 24 14.2500 -  0 14 57.3000    10 -1077  409  385 0.24770 2011ApJ...740...92G 1056  74 2011ApJ...740...92G 0.069
SN2006hq         2006  9 16 2016SDSSD.C...0000: 23 39 47.1500 +  0 12 18.8000    10    -1  370   11 0.06867 2016SDSSD.C...0000:  289  21 2016SDSSD.C...0000: 0.092
SN2006hr         2006  9 17 2015NEDR....1M...1S  1 50 15.5280 -  0 53 12.0900     8  -713  763  764 0.15760 2011ApJ...740...92G  671  47 2011ApJ...740...92G 0.096
SN2006ht         2006  9 20 2013ApJ...763...88C 21 12 48.1890 +  0 55  4.3600 a  17  -767 1790  716 0.14881 2013ApJ...763...88C  633  44 2013ApJ...763...88C 0.316
SN2006hu         2006  9 18 2011ApJ...740...92G  3 34 22.7280 -  1  7 23.3000    10 -1026  793   83 0.13300 2011ApJ...740...92G  567  45 2011ApJ...740...92G 0.401
SN2006hy         2006  9 15 2011ApJ...740...92G 22  8 19.4400 -  1 11 46.8000    14  -769  707  708 0.14910 2011ApJ...740...92G  634  45 2011ApJ...740...92G 0.255
SN2006ib         2006  9 22 2006CBET..657A...1B  3 16 11.8300 -  0 36  3.4000     9 -1032  814  434 0.18110 2012ApJ...755...61S  768  54 2006CBET..657A...1B 0.153
SN2006iy         2006  9 20 2011ApJ...740...92G 22  1 53.0400 +  1  2 40.1600    17  -773 1087    4 0.20540 2011ApJ...740...92G  875  61 2011ApJ...740...92G 0.151
SN2006iz         2006  9 30 2011ApJ...740...92G 21 16 17.2000 +  0 33 34.2000     8  -777  716  717 0.13630 2011ApJ...740...92G  579  41 2011ApJ...740...92G 0.230
SN2006jg         2006  9 17 2011ApJ...740...92G 22 48 26.6400 -  0 26  7.0000    11  -768 1115   21 0.33093 2018PASP..130f4002S 1408 101 2011ApJ...740...92G 0.275
SN2006jh         2006  9 19 2011ApJ...740...92G  0  6 45.7420 -  0  2 12.2900    14 -1064  414  378 0.12490 2011ApJ...740...92G  530  37 2011ApJ...740...92G 0.185
SN2006jm         2006  9 29 2011ApJ...740...92G 22 54 12.2400 +  1  3  3.2000     9   -16 1096    9 0.32956 2018PASP..130f4002S 1408 101 2011ApJ...740...92G 0.277
SN2006jr         2006 10  1 2011ApJ...740...92G  3 39 47.1600 +  0 59 31.6800     4 -1039  794  794 0.17710 2011ApJ...740...92G  756  53 2011ApJ...740...92G 0.246
SN2006js         2006 10  1 2006CBET..680A...1B 20 55 20.0600 -  0  5 34.0000     9 -1133 1019  703 0.19670 2011A&A...526A..28O  809  57 2006CBET..680A...1B 0.254
SN2006jt         2006 10  2 2011ApJ...740...92G 21 58 48.2400 +  0 11 54.6500    22  -786  719  661 0.14400 2011ApJ...740...92G  612  48 2011ApJ...740...92G 0.129
SN2006ju         2006 10  2 2007SDSS6.C...0000: 23 24 38.9300 -  0 43  4.4000    24 -1134 1120  693 0.14862 2001SDSSe.1...0000:  631  44 2001SDSSe.1...0000: 0.116
SN2006jw         2006 10  3 2007SDSS6.C...0000:  2 23 22.2200 +  0 49  8.5000     6 -1044  752  752 0.24953 2016SDSSD.C...0000: 1065  75 2016SDSSD.C...0000: 0.095
SN2006jy         2006 10  4 2007SDSS6.C...0000:  1  2 56.3500 +  0 10 58.9000     6 -1093  380  381 0.20443 2016SDSSD.C...0000:  871  61 2016SDSSD.C...0000: 0.097
SN2006jz         2006 10 11 2007SDSS6.C...0000:  0 11 24.5670 +  0 42  7.0100    26 -1086  720   17 0.19947 2003SDSS1.C...0000:  849  60 2003SDSS1.C...0000: 0.075
SN2006ka         2006 10 11 2011ApJ...740...92G  2 18 26.5970 +  0 13 33.7200     6 -1052  744  744 0.24800 2011ApJ...740...92G 1058  77 2011ApJ...740...92G 0.100
SN2006kd         2006 10 13 2007SDSS6.C...0000:  1  7 49.9440 +  0 49 42.8900    20 -1102 1446  346 0.13630 2011A&A...526A..28O  552  39 2006CBET..680A...1B 0.076
SN2006kj         2006  9 27 2007SDSS6.C...0000:  3 24 32.9000 +  1  1 21.4000     6 -1037  809  809 0.21150 2011A&A...526A..28O  897  63 2006CBET..688A...1B 0.322
SN2006kk         2006  9 28 2011ApJ...740...92G  0 27 39.8600 +  0 38 58.2000    12  -736  730  373 0.38570 2011ApJ...740...92G 1647 115 2011ApJ...740...92G 0.062
SN2006ko         2006 10  1 2006CBET..688A...1B  1 28 59.9500 +  0 46 11.8000     6  -735  366  367 0.36200 2018PASP..130f4002S 1623 114 2006CBET..688A...1B 0.069
SN2006kp         2006 10  1 2007SDSS6.C...0000:  2 11 11.5930 +  0 41 47.7900     8 -1042  779  753 0.29231 2016SDSSD.C...0000: 1248  87 2016SDSSD.C...0000: 0.081
SN2006kq         2006 10  2 2006CBET..688A...1B 21 15 36.4900 -  0 19 18.2000    15   -16 1075  708 0.19850 2011A&A...526A..28O  852  60 2006CBET..688A...1B 0.162
SN2006kr         2006 10 11 2011ApJ...740...92G  0 19 19.6800 +  1  5 26.6000     8   -25  375   17 0.22680 2011ApJ...740...92G  966  68 2011ApJ...740...92G 0.075
SN2006ku         2006 10 13 2007SDSS6.C...0000: 23 38 13.5900 +  1 14 57.0000    10 -1095  343  343 0.18750 2012ApJ...755...61S  808  57 2006CBET..688A...1B 0.088
SN2006kx         2006 10 16 2007SDSS6.C...0000:  3 42 14.6600 +  0 28 42.1000    11 -1050 1139   55 0.16004 2011ApJ...740...92G  683  48 2011ApJ...740...92G 0.271
SN2006lb         2006 10 20 2007SDSS6.C...0000:  3 19 28.1760 -  0 19  4.7700    10 -1060  786  366 0.18202 2011ApJ...740...92G  777  55 2011ApJ...740...92G 0.181
SN2006lj         2006  9 27 2011ApJ...740...92G  0 10 43.5900 +  0 12  6.5000    20 -1072  756  373 0.24390 2011ApJ...740...92G 1039  73 2011ApJ...740...92G 0.091
SN2006ll         2006 10 11 2011ApJ...740...92G 22  7 28.1400 -  0 54 12.3000    22  -795 1082  682 0.38210 2011ApJ...740...92G 1631 114 2011ApJ...740...92G 0.237
SN2006lo         2006 10 12 2007SDSS6.C...0000: 21 34 19.2000 +  0 35 19.6000   506  -440 1436  276 0.17989 2016SDSSD.C...0000:  766  54 2016SDSSD.C...0000: 0.171
SN2006lp         2006 10 13 2011ApJ...740...92G  0 27  5.6800 -  0  7 33.5000    16 -1104  715  345 0.22210 2011ApJ...740...92G  946  66 2011ApJ...740...92G 0.055
SN2006lq         2006 10 13 2011ApJ...740...92G  2 16 35.9300 -  0  9 19.0000     6 -1054  742  742 0.31620 2011ApJ...740...92G 1351  95 2011ApJ...740...92G 0.089
SN2006lw         2006  9 16 1990MNRAS.243..692M  2  8 33.6690 -  3 57 12.9000    15 -1029 1543   64 0.21000 2016ApJS..224....3N  853  60 2006CBET..717A...1P 0.066
SN2006ly         2006  9 16 2007SDSS6.C...0000:  2 34 42.3810 -  8 30 39.8900     9  -694 1546 1498 0.28700 2016ApJS..224....3N 1282  90 2006CBET..717A...1P 0.088
SN2006mr         2006 11  5 1996AJ....111.2212S  3 22 42.8400 - 37 12 28.5000     6 -1064  416  341 0.00587 1998A&AS..130..267L   17   0 2016AJ....152...50T 0.057
SN2006mt         2006 10 16 2007SDSS6.C...0000:  0 59 31.0600 -  0 15 24.2000    14 -1105  377  356 0.22110 2012ApJ...755...61S  938  66 2006CBET..726A...1B 0.072
SN2006mw         2006 10 21 2006CBET..726A...1B  3 25  8.4700 -  0  2 26.1000     6 -1061  786  786 0.11840 2018PASP..130f4002S  512  36 2006CBET..726A...1B 0.290
SN2006na         2006 10 21 2011ApJ...740...92G  2 11 19.2700 -  0 59 53.2000     8  -746  732  732 0.30500 2011ApJ...740...92G 1303  94 2011ApJ...740...92G 0.080
SN2006nb         2006 10 22 2007SDSS6.C...0000:  2 26 53.3760 -  0 19 40.2400    69  -729  723  361 0.20649 2016SDSSD.C...0000:  881  62 2016SDSSD.C...0000: 0.087
SN2006nc         2006 10 27 2007SDSS6.C...0000:  0 55 22.5120 -  0 23 21.1600    15 -1118 1093  332 0.12420 2012ApJ...755...61S  509  36 2006CBET..735A...1B 0.070
SN2006nd         2006 10 28 2004SDSS2.C...0000: 22 44 58.8120 -  1  0 23.0500     6  -809 1744 1744 0.12878 2004SDSS2.C...0000:  546  38 2004SDSS2.C...0000: 0.152
SN2006nf         2006 10 17 2007SDSS6.C...0000:  0  1 30.1800 +  0 16 31.7000     8 -1092  350  349 0.38669 2016SDSSD.C...0000: 1651 116 2016SDSSD.C...0000: 0.084
SN2006ng         2006 10 21 2006CBET..740A...1B  0 22  7.2700 -  0  5 44.3000    61 -1142 1094  349 0.38500 2018PASP..130f4002S 1708 120 2006CBET..740A...1B 0.072
SN2006ni         2006 10 21 2004SDSS2.C...0000: 20 54 52.5150 -  0 11 44.8800     9 -1153  999  683 0.17496 2004SDSS2.C...0000:  745  52 2004SDSS2.C...0000: 0.271
SN2006nj         2006 10 22 2011ApJ...740...92G  1 24 28.2300 +  0  4 27.8000     6  -756  347  348 0.39000 2011ApJ...740...92G 1666 119 2011ApJ...740...92G 0.090
SN2006nk         2006 10 27 2006CBET..740A...1B  2 56 16.6100 -  0 24 38.8000     8  -706  356  357 0.20400 2012ApJ...755...61S  854  60 2006CBET..740A...1B 0.180
SN2006nl         2006 10 28 2011ApJ...740...92G  2  1 44.7100 -  1  1 56.7000     8  -753  724  725 0.19500 2011ApJ...740...92G  831  62 2011ApJ...740...92G 0.085
SN2006nn         2006 10 29 2011ApJ...740...92G  1 45 41.1120 -  1  3 16.4500     6  -755  721  722 0.19686 2011ApJ...740...92G  839  59 2011ApJ...740...92G 0.090
SN2006np         2006 11 10 2007SDSS6.C...0000:  3  6 39.5760 +  0  3 43.1500    17 -1078 1118  344 0.10733 2001SDSSe.1...0000:  457  33 2001SDSSe.1...0000: 0.228
SN2006nu         2006 10 21 2006CBET..743A...1B 22 43 19.0000 +  0 15 46.5000    15   -38 1751  710 0.19700 2012ApJ...755...61S  851  60 2006CBET..743A...1B 0.184
SN2006nv         2006 10 28 2007SDSS6.C...0000:  0 12 29.8600 -  0 58 38.2000     8   -42  725    0 0.28589 2016SDSSD.C...0000: 1219  85 2016SDSSD.C...0000: 0.158
SN2006nz         2006 11  8 2009A&A...495..707C  0 56 29.2100 -  1 13 36.1000    30 -1130 1081  328 0.03840 2009A&A...495..707C  160  12 2009A&A...495..707C 0.109
SN2006oc         2006 10 17 2011ApJ...740...92G 23  2 48.3500 -  0 52 35.1000    15 -1112  722  326 0.27010 2011ApJ...740...92G 1152  81 2011ApJ...740...92G 0.143
SN2006od         2006 10 23 2011ApJ...740...92G  2  7 54.3100 -  0 32  7.2000     6  -748  730  730 0.20530 2011ApJ...740...92G  875  61 2011ApJ...740...92G 0.088
SN2006oe         2006 10 28 2007SDSS6.C...0000: 23 21 26.8800 +  1  7 57.6000    11   -25 1068  316 0.33604 2016SDSSD.C...0000: 1434 100 2016SDSSD.C...0000: 0.121
SN2006of         2006 10 29 2011ApJ...740...92G  0 32 25.8380 -  1  3 14.0400    10    -2  684  314 0.15310 2011ApJ...740...92G  651  46 2011ApJ...740...92G 0.056
SN2006oi         2006 10 31 2006CBET..745A...1B  0 35 53.0500 +  0 15 30.3000    12 -1126  327  309 0.20000 2008AJ....135..348S  852  60 2006CBET..745A...1B 0.068
SN2006oj         2006 10 31 2007SDSS6.C...0000:  1  8 49.2000 -  0 59 22.1000     8 -1120  375  341 0.37576 2016SDSSD.C...0000: 1605 112 2016SDSSD.C...0000: 0.197
SN2006ok         2006 11  1 2007SDSS6.C...0000:  1  7 28.3400 -  0 16  9.7000    10 -1121 1469  340 0.10137 2016SDSSD.C...0000:  430  30 2016SDSSD.C...0000: 0.096
SN2006ol         2006 11  1 2006CBET..745A...1B 23 28  7.2000 +  0 51 22.9000    27 -1163 1089  663 0.11910 2012ApJ...755...61S  509  36 2006CBET..745A...1B 0.099
SN2006oy         2006 10 12 2007SDSS6.C...0000: 20 53 58.3000 -  0 21 36.2000     7 -1144 1008 1008 0.20100 2012ApJ...755...61S  852  60 2006IAUC.8782A...1M 0.272
SN2006P          2006  1 23 20032MASX.C.......:  3 19 17.9000 - 12  6 18.3000     6  -785  318  319 0.01538 2005AJ....130.1037C   64   6 2005AJ....130.1037C 0.178
SN2006pa         2006 10 22 2007SDSS6.C...0000:  2 32 24.1000 -  0 42 50.7000    12 -1090  745  730 0.24200 2012ApJ...755...61S 1067  75 2006IAUC.8782A...1M 0.078
SN2006pb         2006 10 23 2007SDSS6.C...0000:  0 46 43.5500 -  1  1 57.0000     6 -1114  349  336 0.17470 2011ApJ...740...92G  743  52 2011ApJ...740...92G 0.059
SN2006pd         2006 11  8 2007SDSS6.C...0000: 23 31 46.0800 -  0 40  5.1000    17   -37 1081  656 0.18654 2016SDSSD.C...0000:  794  56 2016SDSSD.C...0000: 0.087
SN2006pe         2006 11  9 2010ApJ...722..566L  0 23  9.2100 -  0  3 12.9000    57 -1161 1075  331 0.15973 2018PASP..130f4002S  680  48 2006IAUC.8782A...1M 0.078
SN2006pi         2006 11  9 2006IAUC.8782A...1M 22  3 16.6000 -  0 36 24.6000    11   -57 1052  677 0.36800 2018PASP..130f4002S 1580 111 2006IAUC.8782A...1M 0.179
SN2006pj         2006 11  9 2007SDSS6.C...0000: 22 37 18.3500 +  0 44 17.3000     5  -806 1798  673 0.30773 2018PASP..130f4002S 1322  93 2006IAUC.8782A...1M 0.194
SN2006pk         2006 11  9 2007SDSS6.C...0000: 23  4 59.8500 -  0 52 24.1000    15 -1135  699  303 0.24800 2011A&A...526A..28O 1065  75 2006IAUC.8782A...1M 0.138
SN2006pl         2006 11 11 2006IAUC.8782A...1M 21 54 26.8800 +  0 35 18.6000    19  -826  662  259 0.21100 2011A&A...526A..28O  852  60 2006IAUC.8782A...1M 0.203
SN2006pm         2006 11 11 1990MNRAS.243..692M 21 54 50.6210 +  0 55 59.0100    23  -826  662  259 0.21001 2016SDSSD.C...0000:  894  63 2016SDSSD.C...0000: 0.192
SN2006pn         2006 11 13 2006IAUC.8782A...1M  3 49  2.8500 -  0 31 58.0000    18 -1078 1837   29 0.12800 2011A&A...526A..28O  555  39 2006IAUC.8782A...1M 0.557
SN2006pp         2006 11 14 2007SDSS6.C...0000:  0 48 58.4700 +  0 28 37.0000     8 -1136  354  326 0.33921 2018PASP..130f4002S 1451 102 2006IAUC.8782A...1M 0.060
SN2006pq         2006 11 14 2007SDSS6.C...0000:  1 25  6.8880 -  1 13  9.8000    14 -1117  703  325 0.19314 2018PASP..130f4002S  852  60 2006IAUC.8782A...1M 0.114
SN2006pr         2006 11 14 2007SDSS6.C...0000:  1 34 14.7840 -  0 24 13.2300     8  -771  702  326 0.12650 2011A&A...526A..28O  467  33 2006IAUC.8782A...1M 0.083
SN2006ps         2006 11 14 2006IAUC.8782A...1M  1 43 45.3120 -  1  6 42.6200     8 -1125  697  698 0.10100 2011A&A...526A..28O  424  30 2006IAUC.8782A...1M 0.076
SN2006pt         2006 11 14 2007SDSS6.C...0000:  2 27 16.1000 -  0 23 35.2000    69  -752  700  338 0.29881 2018PASP..130f4002S 1281  90 2006IAUC.8782A...1M 0.079
SN2006pw         2006 11 14 2007SDSS6.C...0000: 22 46 26.9600 +  1  9  2.9000    10  -826  693  694 0.32650 2018PASP..130f4002S 1408  99 2006IAUC.8782A...1M 0.232
SN2006px         2006 11 14 2015NEDR....1M...1S 23 33 17.1000 +  0 57 40.0000    16 -1127  310  311 0.27726 2016SDSSD.C...0000: 1182  83 2016SDSSD.C...0000: 0.107
SN2006py         2006 11 15 2007SDSS6.C...0000: 22 41 42.0400 -  0  8 13.5000    10   -63 1726  685 0.05790 2004SDSS2.C...0000:  243  18 2004SDSS2.C...0000: 0.165
SN2006qa         2006 11 16 2007SDSS6.C...0000:  3  1  9.7300 -  0  1 34.5000     8 -1084  762  736 0.40000 2008AJ....135..348S 1710 120 2006IAUC.8782A...1M 0.281
SN2006qb         2006 11 16 2007SDSS6.C...0000:  3 28 14.6500 -  0 12  3.5000     6 -1087  760  760 0.32900 2018PASP..130f4002S 1411  99 2006IAUC.8782A...1M 0.307
SN2006qd         2006 11 16 2007SDSS6.C...0000: 23  8  5.1400 -  0 10 33.9000    11 -1178  694  694 0.26672 2018PASP..130f4002S 1151  81 2006IAUC.8782A...1M 0.116
SN2006qg         2006 11 18 2007SDSS6.C...0000: 21 54 18.0900 +  0 26 49.2000    19  -833  655  252 0.22200 2018PASP..130f4002S  980  69 2006IAUC.8782A...1M 0.213
SN2006qh         2006 11 19 2007SDSS6.C...0000: 21 47 53.0200 +  0 42 24.6000     6 -1176  666  667 0.12660 2011A&A...526A..28O  509  36 2006IAUC.8782A...1M 0.430
SN2006rd         2006 10 26 2006IAUC.8784A...1G 23 19 14.0200 +  4 59 40.0000     3  -804  315  315 0.05500 2013ApJ...770..107C  252  18 2006IAUC.8784A...1G 0.176
SN2006ro         2006 11  9 2006IAUC.8784A...1G  3 51 16.8500 + 26 50  5.4000     4  -321   34   35 0.10470 2013ApJ...770..107C  469  33 2006IAUC.8784A...1G 0.276
SN2006rz         2006 11 26 2005SDSS4.C...0000:  3 46  6.7800 +  0 23 23.1000     4 -1091  741  742 0.03092 2005SDSS4.C...0000:  131  10 2005SDSS4.C...0000: 0.417
SN2006sb         2006 11 12 2006IAUC.8784A...1G  2  6 30.3100 -  4  5 30.6000    19 -1086 1489    7 0.31300 2016ApJS..224....3N 1281  90 2006IAUC.8784A...1G 0.058
SN2006sd         2006 11 14 2006IAUC.8784A...1G  1 14 24.1550 +  1  2 39.4500    23  -778 1414  312 0.28300 2016ApJS..224....3N  424  30 2006IAUC.8784A...1G 0.086
SN2006sk         2006 11 14 2006IAUC.8784A...1G  2 10 33.8010 -  4  4  3.8600    18 -1088 1484    5 0.32100 2016ApJS..224....3N 1281  90 2006IAUC.8784A...1G 0.061
SN2006sn         2006 11 16 2006IAUC.8784A...1G  2  6 18.2500 -  4 51 33.1200    40 -1090 1461 1062 0.41500 2016ApJS..224....3N 1709 120 2006IAUC.8784A...1G 0.061
SN2006so         2006 11 18 2006IAUC.8784A...1G  2 33 49.1550 -  8 59 15.7800    16  -757 1462  335 0.29500 2016ApJS..224....3N  425  30 2006IAUC.8784A...1G 0.083
SN2006sq         2006 11 24 2006IAUC.8784A...1G  2  7 11.6290 -  3 57 10.9300    14 -1098 1477 1471 0.22200 2016ApJS..224....3N  853  60 2006IAUC.8784A...1G 0.069
SN2006sr         2006 12 12 20032MASX.C.......:  0  3 35.0200 + 23 11 46.2000    15 -1155  268  269 0.02414 1998A&AS..130..333T   92   0 2016AJ....152...50T 0.258
SN2006su         2006 12 18 2007SDSS6.C...0000: 12 46 56.8800 + 36 32  1.8000     7  -291   71   72 0.04052 2007SDSS6.C...0000:  206  15 1996A&AS..116...43P 0.047
SN2006sw         2006 11 14 2007SDSS6.C...0000:  1  5  0.2000 -  0 22 28.7000 a  12 -1134  348  327 0.33100 2018PASP..130f4002S 1409  99 2006IAUC.8789A...1B 0.106
SN2006sx         2006 11 16 2015NEDR....1M...1S  0 31 48.3200 -  0 30 50.2000     8   -15  347  293 0.23200 2011A&A...526A..28O  980  69 2006IAUC.8789A...1B 0.054
SN2006sy         2006 11 16 2007SDSS6.C...0000:  2 21  5.2000 +  0 49 42.2000    12 -1088  733  708 0.21460 2011A&A...526A..28O  896  63 2006IAUC.8789A...1B 0.105
SN2006sz         2006 11 16 2006IAUC.8789A...1B 23 42 52.4600 -  0 33 22.9000    10   -62  652  310 0.19400 2018PASP..130f4002S  809  57 2006IAUC.8789A...1B 0.087
SN2006ta         2006 11 19 2007SDSS6.C...0000:  3 29 50.4200 +  0 17 42.3000    11 -1090 1104  402 0.27500 2018PASP..130f4002S 1240  87 2006IAUC.8789A...1B 0.302
SN2006tb         2006 11 19 2006IAUC.8789A...1B  3 45 15.4900 -  0  7 42.8000     4 -1084  748  749 0.30000 2008AJ....135..348S 1283  90 2006IAUC.8789A...1B 0.444
SN2006tk         2006 12 15 2007IAUC.8807B...1C  1  7 52.6420 +  0 27 55.3000    12 -1165 1383  317 0.31300 2016ApJS..224....3N 1366  96 2007IAUC.8807B...1C 0.081
SN2006tl         2006 12 15 2007IAUC.8807B...1C  1  9 17.2790 -  0 40 27.9700    10 -1165 1425  296 0.27210 2016ApJS..224....3N 1152  81 2007IAUC.8807B...1C 0.092
SN2006tm         2006 12 15 2007SDSS6.C...0000:  1  9 17.2960 +  0  9 11.3100    14 -1165 1425  297 0.21560 2016ApJS..224....3N  980  69 2007IAUC.8807B...1C 0.076
SN2006tu         2006 12 19 2007IAUC.8807B...1C  2 29 56.5370 -  7 59 50.7900    13   -29 1453  663 0.43900 2016ApJS..224....3N 1881 132 2007IAUC.8807B...1C 0.083
SN2006tw         2006 12 21 2007IAUC.8807B...1C  1  8 54.2270 +  0 17 56.5000    10 -1171 1377  291 0.39870 2016ApJS..224....3N 1709 120 2007IAUC.8807B...1C 0.073
SN2006ty         2006 12 21 2007SDSS6.C...0000:  1 10 45.3620 +  0 34  4.4600    11 -1171 1418  291 0.18100 2016ApJS..224....3N  809  57 2007IAUC.8807B...1C 0.074
SN2006X          2006  2  4 2006SDSS5.C...0000: 12 22 53.9300 + 15 48 32.0000     9  -663 1526   35 0.00519 2006SDSS5.C...0000:   14   0 2016AJ....152...50T 0.072
SN2006Z          2006  2  1 2007SDSS6.C...0000: 13 44 58.0700 + 26 18 25.7000     4  -326  464  465 0.12324 2007SDSS6.C...0000:  531  37 2007SDSS6.C...0000: 0.040
SN2007ae         2007  2 19 2016ApJ...819...63R 17  1 51.9500 + 79  1 54.6000     4  -716 1726 1726 0.06499 2016ApJ...819...63R  248   0 2016AJ....152...50T 0.123
SN2007al         2007  3 10 20032MASX.C.......:  9 59 18.4800 - 19 28 25.8000    10  -406  326  326 0.01218 20096dF...C...0000J   57   6 20096dF...C...0000J 0.115
SN2007ao         2007  3 13 2007ApJS..171...61H 14 16 49.7400 + 10 48 24.1000    21  -666  417   45 0.02470 2002AJ....123.3018M  109   9 2002AJ....123.3018M 0.070
SN2007ar         2007  3 12 2007SDSS6.C...0000: 13 21  1.9300 + 58 33  2.4000     7  -737  379  344 0.05293 1999PASP..111..438F  188   0 2016AJ....152...50T 0.026
SN2007ax         2007  3 21 2007SDSS6.C...0000:  8 22 43.2600 + 22 33 16.9000     8  -793  338  339 0.00688 2011MNRAS.413..813C   33   5 2011MNRAS.413..813C 0.147
SN2007bj         2007  4 18 1987AJ.....94..501K 16 22 10.5900 -  1 30 51.4000     4  -280   84   85 0.01671 2005MNRAS.356.1440D   73   7 2005MNRAS.356.1440D 0.324
SN2007cj         2007  5  3 2010A&A...515A..60O  9 59 55.7600 - 29 37  3.3000     4  -443  270  270 0.00825 2004AJ....128...16K   40   5 2004AJ....128...16K 0.226
SN2007cv         2007  6 29 1997ApJS..110....1D 10 37 45.4000 - 27  4 57.0000     4  -501  207  208 0.00756 1993AJ....106.1394B   42   0 2016AJ....152...50T 0.194
SN2007cz         2007  4  3 2007CBET..990A...1:  9 55 36.7800 +  7 18 15.0000     8  -399  677  287 0.07500 2013ApJ...70..107C   305  22 2007CBET..990A...1: 0.073
SN2007dd         2007  4  4 2007SDSS6.C...0000: 13 52 49.9800 + 20 29 49.5000     2  -660   34   34 0.05329 2013ApJ...70..107C   260  19 2007CBET..990A...1: 0.067
SN2007de         2007  4  4 2007SDSS6.C...0000: 14  7 39.8900 + 19 28  4.8000 a   4  -694 1518   34 0.15329 2013ApJ...70..107C   646  45 2007CBET..990A...1: 0.088
SN2007dh         2007  4 18 2007CBET..990A...1: 11 52 36.7000 + 12 20 14.4000     2   -48  696  696 0.08800 2013ApJ...70..107C   390  28 2007CBET..990A...1: 0.083
SN2007di         2007  4 18 2007SDSS6.C...0000: 16 14 25.9200 +  5  9 21.1000     8  -699  414  415 0.13923 2013ApJ...70..107C   558  39 2007CBET..990A...1: 0.190
SN2007dj         2007  4 19 2007CBET..990A...1: 11 10 19.9700 -  1 20 20.0000     9  -383  686  672 0.11000 2013ApJ...70..107C   476  34 2007CBET..990A...1: 0.098
SN2007do         2007  4 27 2007SDSS6.C...0000: 10 36 10.1800 + 34 32 33.4000     2  -788 1015 1015 0.05135 2006SDSS5.C...0000:  224  16 2006SDSS5.C...0000: 0.049
SN2007dr         2007  4 27 2007CBET..990A...1: 16 41 56.0000 + 15 22 59.1000     6  -718   80   81 0.14000 2013ApJ...70..107C   600  42 2007CBET..990A...1: 0.197
SN2007ds         2007  4 29 2007CBET..990A...1: 16 14  4.6000 +  8 55 20.0000     6  -288  397   73 0.12950 2018PASP..130f4002S  601  42 2007CBET..990A...1: 0.107
SN2007dx         2007  5  9 2007CBET..990A...1: 12 51 12.7500 -  9  1 45.2000    11  -737  357  358 0.12500 2013ApJ...70..107C   519  37 2007CBET..990A...1: 0.111
SN2007ev         2007  6 27 2007CBET..991A...1: 22 40  6.1800 + 24 41 57.1000     4  -278   24   24 0.04275 2009ApJS..183..214M  178  13 2009ApJS..183..214M 0.134
SN2007fd         2007  6 30 2007SDSS6.C...0000: 14 16 19.0300 + 36 13  1.3000    10  -762    9   10 0.06694 2005SDSS4.C...0000:  289  21 2005SDSS4.C...0000: 0.023
SN2007fq         2007  7 14 20032MASX.C.......: 20 34 55.8000 - 23  6 15.8000     4  -318    7    7 0.04245 2012ApJS..199...26H  178  13 2012ApJS..199...26H 0.113
SN2007fr         2007  7 14 2007SDSS6.C...0000: 21 37  8.6400 +  0 26 13.5530 a  16  -341  404    1 0.05090 1999PASP..111..438F  213  16 1999PASP..111..438F 0.169
SN2007fs         2007  7 15 20032MASX.C.......: 22  1 40.4400 - 21 30 29.6000     6 -1399   67   68 0.01719 1992ApJS...81..413M   69   6 1992ApJS...81..413M 0.092
SN2007fu         2007  7 13 2007CBET.1007A...1: 20 30 28.8800 - 13 15 34.9000     5 -1096    8    9 0.05500 2013ApJ...70..107C   253  18 2007CBET.1007A...1: 0.122
SN2007gi         2007  7 31 2004SDSS2.C...0000: 12  1 23.4200 + 61 53 33.8000     9 -1275  244  244 0.00500 2004SDSS2.C...0000:   23   5 2004SDSS2.C...0000: 0.065
SN2007gt         2007  8 16 2016SDSSD.C...0000:  0 16 26.1696 -  0 21  9.5688    12  -334  439  395 0.05976 2016SDSSD.C...0000:  251  18 2016SDSSD.C...0000: 0.077
SN2007ht         2007  9  2 2007SDSS6.C...0000:  0 34 33.8100 -  1 13  3.1000    10  -327   18    6 0.07282 2003SDSS1.C...0000:  307  22 2003SDSS1.C...0000: 0.069
SN2007hx         2007  9  3 2007SDSS6.C...0000:  2  6 27.2880 -  0 53 57.5700     8 -1418  411  411 0.07980 2012ApJ...755...61S  372   0 2016AJ....152...50T 0.096
SN2007hy         2007  9  3 2007SDSS6.C...0000:  3 39 42.3360 +  1  5 32.2800     4 -1376  457  457 0.18126 2001SDSSe.1...0000:  774  54 2001SDSSe.1...0000: 0.289
SN2007ia         2007  9  4 2001SDSSe.1...0000:  3 43 10.0560 +  0  6  8.8956    12  -267  817  468 0.13099 2004SDSS2.C...0000:  559  39 2004SDSS2.C...0000: 0.246
SN2007ic         2007  9  5 2007CBET.1057A...1:  0  5 57.9816 +  1  6 11.1240    14 -1415   63   26 0.14000 2018PASP..130f4002S  594  42 2007CBET.1057A...1: 0.086
SN2007ie         2007  9  5 2007SDSS6.C...0000: 22 17 36.6900 +  0 36 48.0000   219 -1465 1444    5 0.09336 2016SDSSD.C...0000:  395  28 2016SDSSD.C...0000: 0.154
SN2007ij         2007  9  4 2007SDSS6.C...0000: 23 57 22.0800 +  0  6 21.0890     8 -1414   66   29 0.19611 2016SDSSD.C...0000:  835  59 2016SDSSD.C...0000: 0.101
SN2007ik         2007  9  5 2011ApJ...740...92G 22 38 53.7600 -  1 10  2.1400    11 -1120  378  379 0.18400 2011ApJ...740...92G  783  59 2011ApJ...740...92G 0.132
SN2007im         2007  8 31 20032MASX.C.......: 22 26 11.7800 - 12  8  9.7000     3 -1474 1122 1122 0.08247 2013ApJ...70..107C   295  21 2007CBET.1063A...1: 0.138
SN2007ip         2007  9 10 2007CBET.1063A...1:  1 35  8.8200 + 36  1  4.8000     6 -1070 1531 1528 0.07400 2013ApJ...70..107C   382  27 2007CBET.1063A...1: 0.127
SN2007is         2007  9 14 2007SDSS6.C...0000: 16 47 14.5900 + 40 14 36.9000     7  -109  626  273 0.02968 2003SDSS1.C...0000:  127  10 2003SDSS1.C...0000: 0.056
SN2007ix         2007  9  3 2011ApJ...740...92G  0 51 30.8800 -  0 56 50.6000 a   4 -1429   47   47 0.21320 2011ApJ...740...92G  908  64 2011ApJ...740...92G 0.122
SN2007iy         2007  9  3 2007CBET.1076A...1: 20 41  6.0000 -  0 25 19.6356    35 -1148 1035  323 0.36000 2018PASP..130f4002S 1580 111 2007CBET.1076A...1: 0.156
SN2007jb         2007  9  4 2007CBET.1076A...1:  0 26 33.7900 +  0  2 31.1000    10 -1077  389   32 0.24700 2018PASP..130f4002S 1194  84 2007CBET.1076A...1: 0.065
SN2007je         2007  9 12 2007CBET.1076A...1:  2 11 47.3100 -  0 54 44.8000     8 -1072  406  406 0.16100 2018PASP..130f4002S  682  48 2007CBET.1076A...1: 0.077
SN2007jg         2007  9 14 2016AJ....152...50T  3 29 50.8100 +  0  3 24.6000     6  -277  461  103 0.03707 2016AJ....152...50T  156  12 2016AJ....152...50T 0.291
SN2007jh         2007  9 15 2007SDSS6.C...0000:  3 36  1.5780 +  1  6 16.8800     4 -1388  444  444 0.04080 2003SDSS1.C...0000:  174   0 2016AJ....152...50T 0.284
SN2007jj         2007  9  3 2007CBET.1079A...1:  1 45 26.7300 -  0  1  9.9000    10 -1064  422   34 0.23500 2011A&A...526A..28O 1024  72 2007CBET.1079A...1: 0.081
SN2007jk         2007  9  3 2011ApJ...740...92G  2 55  5.4000 -  0  8 51.7000     9 -1017  783   46 0.18284 2011ApJ...740...92G  780  55 2011ApJ...740...92G 0.198
SN2007jo         2007  9  3 2007CBET.1079A...1: 23 10 12.5800 -  0 55 53.1000    12 -1471  402    5 0.18490 2011A&A...526A..28O  808  57 2007CBET.1079A...1: 0.101
SN2007jp         2007  9  3 2007CBET.1079A...1: 23 44 41.2800 -  0  1 48.2700    14  -353  361   19 0.17830 2011A&A...526A..28O  766  54 2007CBET.1079A...1: 0.092
SN2007jq         2007  9  4 2007SDSS6.C...0000:  0 11 58.6100 +  0 59 53.4000    14  -353  391   29 0.15600 2011A&A...526A..28O  680  48 2007CBET.1079A...1: 0.071
SN2007jr         2007  9  4 2007CBET.1079A...1:  2 22 57.2800 +  1  1 32.7000    10 -1380  441  416 0.08896 2018PASP..130f4002S  382  27 2007CBET.1079A...1: 0.096
SN2007jt         2007  9 12 2007SDSS6.C...0000:  2 28 32.7600 -  1  2 34.1200     6  -675  397  397 0.14478 2011ApJ...740...92G  617  43 2011ApJ...740...92G 0.097
SN2007ju         2007  9 14 2007SDSS6.C...0000:  0 11 50.4650 -  0 20 21.6700    10  -363  404  366 0.06360 2011ApJ...740...92G  267  19 2011ApJ...740...92G 0.087
SN2007jw         2007  9 14 2016SDSSD.C...0000:  2  2 32.7400 -  1  5 21.0000     8 -1074  403  404 0.13738 2016SDSSD.C...0000:  585  41 2016SDSSD.C...0000: 0.077
SN2007jz         2007  9  5 2011ApJ...740...92G  1 23 56.0100 +  1 15 18.0000    14 -1074  394   28 0.23230 2011ApJ...740...92G  990  70 2011ApJ...740...92G 0.079
SN2007kb         2007  9 13 2011ApJ...740...92G 20 52 24.7200 +  0 16 38.9000    12 -1487  355  355 0.14450 2011ApJ...740...92G  615  43 2011ApJ...740...92G 0.278
SN2007kd         2007  9 23 2007SDSS6.C...0000:  9 25 58.0100 + 34 37 59.3000     9 -1332  903  503 0.02418 1999ApJ...518...69M  107   9 1999ApJ...518...69M 0.060
SN2007kp         2007  9 13 2015NEDR....1M...1S 22  9 29.5900 +  0 44 16.4000    57 -1132 1074  342 0.28620 2011ApJ...740...92G 1221  86 2011ApJ...740...92G 0.129
SN2007kq         2007  9 14 2007SDSS6.C...0000:  0 19 43.9700 -  0 24  0.3500    18 -1087  381   21 0.15650 2012ApJ...755...61S  680  48 2007CBET.1098A...1B 0.081
SN2007kr         2007  9 14 2007SDSS6.C...0000:  0 25 27.5900 -  0 50 21.6000    12 -1440   46   22 0.28200 2011ApJ...740...92G 1203  87 2011ApJ...740...92G 0.059
SN2007ku         2007  9 16 2007SDSS6.C...0000:  1 33 28.3000 +  0 31 28.6000    16 -1077  409    9 0.37160 2011ApJ...740...92G 1587 111 2011ApJ...740...92G 0.069
SN2007kx         2007  9 22 2007SDSS6.C...0000:  0 13 42.8740 +  0 39  8.3800    14  -371  403  358 0.15460 2011ApJ...740...92G  657  46 2011ApJ...740...92G 0.076
SN2007la         2007  9 30 2007SDSS6.C...0000: 22 29 54.7200 +  1  3 30.4900     2 -1131 1473 1473 0.13070 2011ApJ...740...92G  555  39 2011ApJ...740...92G 0.204
SN2007lc         2007 10  6 2007SDSS6.C...0000:  0 49  9.1300 +  0 35 47.8000     8 -1462   28    0 0.11503 2003SDSS1.C...0000:  488  34 2003SDSS1.C...0000: 0.072
SN2007le         2007 10 13 20032MASX.C.......: 23 38 48.4500 -  6 31 21.7000    10 -1457  328  329 0.00672 2004AJ....128...16K   20   0 2016AJ....152...50T 0.092
SN2007lf         2007  9  3 2007SDSS6.C...0000:  0 16 45.4600 +  1 12  3.2000    14  -352   54   31 0.04410 2011A&A...526A..28O  166  12 2007CBET.1102A...1B 0.076
SN2007lg         2007  9 22 2007SDSS6.C...0000:  0 46  3.9300 -  0  0 38.9000     8 -1448    9    2 0.11040 2011ApJ...740...92G  468  33 2011ApJ...740...92G 0.048
SN2007lh         2007  9 22 2015NEDR....1M...1S  1  8 52.0200 +  1 11 52.4000    18 -1446 1102    2 0.19800 2011A&A...526A..28O  852  60 2007CBET.1102A...1B 0.065
SN2007li         2007  9 22 2007SDSS6.C...0000:  1 13  4.0200 -  0 32 24.0000    20 -1446 1102   11 0.11980 2012ApJ...755...61S  509  36 2010ApJ...713.1026D 0.074
SN2007lk         2007 10  3 2007SDSS6.C...0000:  1 57 50.1500 -  0 23 53.5000     8 -1093  383  384 0.21880 2012ApJ...755...61S  938  66 2007CBET.1102A...1B 0.068
SN2007lm         2007 10  3 1990MNRAS.243..692M  3 13 40.4400 +  0 37 47.9000     9 -1408  446   58 0.21300 2011A&A...526A..28O  897  63 2007CBET.1102A...1B 0.252
SN2007lo         2007 10  3 2007SDSS6.C...0000: 22 35 56.1600 +  0 36 32.7900     2 -1134 1470 1470 0.13840 2011ApJ...740...92G  588  41 2011ApJ...740...92G 0.205
SN2007lp         2007 10  3 2007SDSS6.C...0000: 22 43 41.0400 +  0 25 13.8400     9  -385  727  364 0.17610 2011ApJ...740...92G  749  53 2011ApJ...740...92G 0.192
SN2007lt         2007 10  6 2007SDSS6.C...0000: 21 53 47.2800 +  0  0 54.1000    12  -409  334  319 0.11300 2011ApJ...740...92G  479  40 2011ApJ...740...92G 0.252
SN2007ly         2007 10  8 2011ApJ...740...92G  0 22 53.3700 +  0 46 33.5000    28 -1494  742  742 0.07130 2011ApJ...740...92G  300  22 2011ApJ...740...92G 0.062
SN2007ma         2007 10  8 2016SDSSD.C...0000:  0 44 53.7700 -  0 59 48.9000    10   -29   13   12 0.10777 2016SDSSD.C...0000:  457  32 2016SDSSD.C...0000: 0.054
SN2007mc         2007 10  8 2007SDSS6.C...0000:  1  7 25.7000 +  1  2 37.4000    21 -1462 1086   20 0.15700 2012ApJ...755...61S  638  45 2007CBET.1102A...1B 0.071
SN2007mf         2007 10  8 2007SDSS6.C...0000:  1 58 54.8600 -  1  1 37.1000     8 -1098  379  379 0.20700 2010ApJ...713.1026D  883  62 2010ApJ...713.1026D 0.075
SN2007mh         2007 10  8 2007SDSS6.C...0000:  3 14 32.0880 +  0 16  8.2700     9 -1413  441   53 0.12780 2012ApJ...755...61S  554  39 2007CBET.1102A...1B 0.271
SN2007mi         2007 10  8 2007SDSS6.C...0000:  3 23 31.3650 +  0 40  2.2200     6 -1413  433  433 0.13224 2003SDSS1.C...0000:  564  40 2003SDSS1.C...0000: 0.312
SN2007mk         2007 10  8 2007SDSS6.C...0000: 23 56 16.8000 -  0 30  2.9000    10 -1448   32   11 0.18630 2016SDSSD.C...0000:  793  56 2016SDSSD.C...0000: 0.089
SN2007mm         2007 10  9 2011ApJ...740...92G  1  5 46.6700 -  0 45 31.8000    12 -1463   19    0 0.06643 2011ApJ...740...92G  280  20 2011ApJ...740...92G 0.100
SN2007mo         2007 10  9 2007SDSS6.C...0000: 22 11 33.8500 +  0 45 53.2000    64 -1158 1048  316 0.22150 2011ApJ...740...92G  944  66 2011ApJ...740...92G 0.135
SN2007mp         2007 10 12 20032MASX.C.......: 21 16 35.6300 -  0 46 11.6000    20  -391 1398  332 0.06120 2011A&A...526A..28O  252  18 2007CBET.1102A...1B 0.180
SN2007mu         2007  9 22 2007SDSS6.C...0000:  0 12 18.5600 -  0  4 38.3000    10  -371  396  358 0.40309 2011ApJ...740...92G 1721 121 2011ApJ...740...92G 0.083
SN2007mv         2007  9 22 2007SDSS6.C...0000:  0 35 37.6680 +  0 22 10.2900    12 -1452    1    1 0.25500 2011A&A...526A..28O 1109  78 2007CBET.1104A...1B 0.068
SN2007mw         2007 10  3 2007SDSS6.C...0000: 23  3  2.6400 +  0 50 57.8000     7 -1147  372  372 0.32820 2011ApJ...740...92G 1400  98 2011ApJ...740...92G 0.117
SN2007mx         2007 10  6 2007SDSS6.C...0000: 21 14 10.8000 -  0 17 46.5000 a  14  -385  657  309 0.40600 2018PASP..130f4002S 1751 123 2007CBET.1104A...1B 0.202
SN2007my         2007 10  6 2007SDSS6.C...0000: 21 55 32.1600 -  0 22 18.5000    12  -409  334  319 0.29320 2011ApJ...740...92G 1251  88 2011ApJ...740...92G 0.289
SN2007mz         2007 10  6 2007SDSS6.C...0000: 22  7 51.2000 -  1  4 11.8000    14 -1155  321  322 0.23220 2011ApJ...740...92G  989  69 2011ApJ...740...92G 0.245
SN2007N          2007  1 21 20032MASX.C.......: 12 49  1.2500 -  9 27 10.2000     3  -629   67   67 0.01288 2005A&A...430..373T   66   0 2016AJ....152...50T 0.110
SN2007na         2007 10  6 2007SDSS6.C...0000: 22 13 32.8800 +  0 52 49.8040    67 -1155 1406  319 0.47036 2018PASP..130f4002S 2008 141 2007CBET.1104A...1B 0.101
SN2007nb         2007 10  6 2007SDSS6.C...0000: 23 25 30.0600 +  0 25 24.4000   181 -1502  750  324 0.27776 2016SDSSD.C...0000: 1184  83 2016SDSSD.C...0000: 0.103
SN2007nd         2007 10  8 2007SDSS6.C...0000:  0 40 18.8100 -  1  2 14.5000 a   8 -1451   20    2 0.26330 2011ApJ...740...92G 1123  79 2011ApJ...740...92G 0.061
SN2007ne         2007 10  8 2007SDSS6.C...0000:  0 54  2.2100 +  1  4  8.0000    12   -16  385  348 0.20660 2011ApJ...740...92G  880  62 2011ApJ...740...92G 0.066
SN2007nf         2007 10  8 2007SDSS6.C...0000:  1  3 26.6000 +  0 19 53.8300     8 -1462   11   12 0.22800 2011ApJ...740...92G  972  71 2011ApJ...740...92G 0.095
SN2007ng         2007 10  8 2007SDSS6.C...0000:  2 25 37.9400 +  0 42 32.0000    58 -1414  382  382 0.40124 2018PASP..130f4002S 1710 120 2007CBET.1104A...1B 0.105
SN2007nq         2007 10 21 1996A&AS..115...75C  0 57 33.6000 -  1 23 19.5000    10 -1477  345  335 0.04503 1999MNRAS.305..259W  188  14 1999MNRAS.305..259W 0.097
SN2007oh         2007 10 10 2007SDSS6.C...0000: 20 52 36.9200 -  0 27 14.3000     7 -1507  645  645 0.41990 2011ApJ...740...92G 1794 126 2011ApJ...740...92G 0.298
SN2007oi         2007 10 13 2007SDSS6.C...0000:  0 21 17.8700 +  1  4 28.3000 a   8  -392    8    8 0.29600 2011ApJ...740...92G 1263  91 2011ApJ...740...92G 0.059
SN2007oj         2007 10 15 2007SDSS6.C...0000: 23 51 37.9200 +  0 16 47.3800    14  -395  325  326 0.12300 2011ApJ...740...92G  522  43 2011ApJ...740...92G 0.097
SN2007ol         2007 10 29 2001SDSSe.1...0000:  1 37 23.7800 -  0 18 42.1000    10 -1120  353  354 0.05591 2001SDSSe.1...0000:  235  17 2001SDSSe.1...0000: 0.065
SN2007om         2007 10 30 2007SDSS6.C...0000: 23 54 20.7200 -  0 55  2.1000    12 -1472   12   12 0.10518 2003SDSS1.C...0000:  445  31 2003SDSS1.C...0000: 0.085
SN2007on         2007 11  5 2016MNRAS.459.4450W  3 38 50.9000 - 35 34 30.0000    90 -1429  757   12 0.00594 2016MNRAS.459.4450W   19   0 2016AJ....152...50T 0.031
SN2007ot         2007 10 12 2007SDSS6.C...0000:  0 35 36.7750 -  0 13 57.3600    12   -33   29   29 0.20000 2012ApJ...755...61S  852  60 2011ApJ...740...92G 0.049
SN2007oy         2007 10 15 2007SDSS6.C...0000: 23 17 55.4400 +  1 13 25.1000    10  -377 1433  334 0.40300 2011ApJ...740...92G 1721 122 2011ApJ...740...92G 0.131
SN2007oz         2007 10 15 2007SDSS6.C...0000: 23 57 16.5700 +  0 14 57.7000     6 -1455   25   26 0.29730 2011ApJ...740...92G 1268  89 2011ApJ...740...92G 0.097
SN2007pb         2007 10 19 2007SDSS6.C...0000: 23 48 25.0000 -  1 11  6.0000    10 -1517    0    0 0.22780 2012ApJ...755...61S 1023  72 2007CBET.1128A...1B 0.093
SN2007pc         2007 10 20 2015NEDR....1M...1S 21 15 49.4700 +  0 39  5.0000     8 -1162  331  332 0.13790 2011ApJ...740...92G  586  41 2011ApJ...740...92G 0.239
SN2007pe         2007 10 21 2007SDSS6.C...0000:  2 21  3.9600 +  0 29 47.5000     4 -1427  369  369 0.30440 2011ApJ...740...92G 1300  91 2011ApJ...740...92G 0.096
SN2007pf         2007 10 29 2010ApJ...722..566L 22 11 43.2000 +  0 34 45.6800    52 -1178 1028  296 0.12323 2018PASP..130f4002S  509  36 2007CBET.1128A...1B 0.142
SN2007pi         2007 10 30 2007SDSS6.C...0000: 22 46 49.2800 +  0 45 20.9000    10 -1176  343  344 0.30200 2018PASP..130f4002S 1237  87 2007CBET.1128A...1B 0.226
SN2007pj         2007 10 31 2012A&A...544A..81H 23 49 10.7000 +  0 47 52.4000    18  -411  311  310 0.35400 2018PASP..130f4002S 1494 105 2012A&A...544A..81H 0.072
SN2007pq         2007 10 15 2007SDSS6.C...0000: 22 37 13.9400 +  0 44 10.8000     5 -1146 1458  333 0.18550 2011ApJ...740...92G  789  55 2011ApJ...740...92G 0.194
SN2007pr         2007 10 20 2007SDSS6.C...0000: 23  6 13.0300 +  0 19 44.3000    11 -1517  355  356 0.33300 2011ApJ...740...92G 1421 102 2011ApJ...740...92G 0.119
SN2007ps         2007 10 21 2007SDSS6.C...0000:  2 19 13.4400 -  0 23  4.4000     4 -1427  369  370 0.24600 2011ApJ...740...92G 1050  77 2011ApJ...740...92G 0.096
SN2007pt         2007 10 29 2007SDSS6.C...0000:  2  7 38.3720 -  0 19 26.2700    12 -1119  359  359 0.17529 2011ApJ...740...92G  747  52 2011ApJ...740...92G 0.086
SN2007pu         2007 10 29 2015NEDR....1M...1S 22 45 58.3200 -  0 38 55.9900    10 -1175 1378  709 0.08900 2011A&A...526A..28O  380  27 2007CBET.1135A...1B 0.178
SN2007pv         2007 10 30 2007SDSS6.C...0000: 21 59 45.3600 +  1  7 42.1000    13 -1179  682  324 0.23515 2018PASP..130f4002S 1108  78 2007CBET.1135A...1B 0.138
SN2007px         2007 11  2 2007SDSS6.C...0000:  0 22 43.9600 -  0 28 46.0000    20 -1489  332  331 0.10815 2003SDSS1.C...0000:  458  32 2003SDSS1.C...0000: 0.067
SN2007py         2007 11  4 2007SDSS6.C...0000:  3 29 31.5100 +  0 31  0.6000     7 -1440  754   54 0.20939 2018PASP..130f4002S  897  63 2007CBET.1135A...1B 0.425
SN2007pz         2007 11  4 2007SDSS6.C...0000:  3 30 25.1760 +  1  0 33.9840    12 -1440  395   54 0.12500 2018PASP..130f4002S  554  39 2007CBET.1135A...1B 0.322
SN2007qa         2007 11  5 1990MNRAS.243..692M  1 52 34.1400 +  1 14 39.0200    34 -1126 1130    1 0.10860 2011A&A...526A..28O  467  33 2007CBET.1135A...1B 0.068
SN2007qd         2007 10 31 2016SDSSD.C...0000:  2  9 33.5520 -  1  0  2.2320    10 -1476  357  353 0.04344 2016SDSSD.C...0000:  182  13 2016SDSSD.C...0000: 0.096
SN2007qe         2007 11 13 2007CBET.1138A...1Y 23 54 12.9800 + 27 24 33.0000     6  -382  295  296 0.02390 2012AJ....143..126B   98   0 2016AJ....152...50T 0.105
SN2007qf         2007 10 21 2007SDSS6.C...0000: 22 15  2.8800 -  0 20 30.2300    93  -391 1073  304 0.20380 2011ApJ...740...92G  868  61 2011ApJ...740...92G 0.220
SN2007qg         2007 10 23 2007SDSS6.C...0000:  1 32  1.9700 -  0 25 47.0000     8 -1122  354  355 0.31400 2010ApJ...713.1026D 1340  94 2010ApJ...713.1026D 0.103
SN2007qh         2007 10 29 2007SDSS6.C...0000:  0 39 30.8600 +  1  1 27.6000     6 -1094  318  318 0.24770 2011A&A...526A..28O 1066  75 2007CBET.1139A...1B 0.055
SN2007qi         2007 10 30 2007SDSS6.C...0000: 23 16 28.8000 -  0  5 56.1000    23 -1527  726  298 0.27640 2011ApJ...740...92G 1178  83 2011ApJ...740...92G 0.116
SN2007qj         2007 10 31 2007SDSS6.C...0000: 20 49 40.0800 +  0 28  6.6500 a  10 -1535  307  307 0.16400 2011A&A...526A..28O  724  51 2007CBET.1139A...1B 0.246
SN2007qk         2007 10 31 2007SDSS6.C...0000: 21  3 14.1600 +  0 27 26.4640    23 -1528  632  284 0.30300 2018PASP..130f4002S 1280  90 2007CBET.1139A...1B 0.229
SN2007ql         2007 10 31 2007SDSS6.C...0000: 21 29 43.6600 +  0 26 40.6000   556 -1532 1052  256 0.22000 2011A&A...526A..28O  980  69 2007CBET.1139A...1B 0.117
SN2007qo         2007 11  1 2007SDSS6.C...0000:  1 43  1.5800 -  0 56 42.7000     8 -1477  345  346 0.21810 2011ApJ...740...92G  930  65 2011ApJ...740...92G 0.070
SN2007qr         2007 11  4 2007SDSS6.C...0000:  2 52 29.2300 -  1  8 22.2000     9   -16 1448  382 0.13603 2003SDSS1.C...0000:  580  41 2003SDSS1.C...0000: 0.185
SN2007qs         2007 11  4 2007SDSS6.C...0000:  3 11 46.0300 +  0  5 30.9000 a  17 -1440  414   26 0.29100 2011A&A...526A..28O 1239  87 2007CBET.1139A...1B 0.205
SN2007qt         2007 11  4 2007SDSS6.C...0000:  3 29 25.4160 -  0 38 46.7484    11  -328  755   52 0.30200 2018PASP..130f4002S 1325  93 2007CBET.1139A...1B 0.271
SN2007qu         2007 11  4 2007SDSS6.C...0000: 22 32 32.8200 +  0 51 32.7000     2 -1166 1438 1438 0.30493 2018PASP..130f4002S 1322  93 2007CBET.1139A...1B 0.232
SN2007qy         2007 11  5 2007CBET.1139A...1B  1 55 15.2800 +  0 38 35.2000    14 -1126 1127  337 0.22900 2011A&A...526A..28O 1024  72 2007CBET.1139A...1B 0.094
SN2007qz         2007 11  5 2015NEDR....1M...1S 21  0  2.7700 +  0 49 39.3000    20 -1533  620  290 0.31090 2011A&A...526A..28O 1366  96 2007CBET.1139A...1B 0.212
SN2007R          2007  1 26 2007SDSS6.C...0000:  7 46 37.5300 + 44 47 22.1000     5   -32 1078   19 0.03088 1988PASP..100.1423M  134  10 1988PASP..100.1423M 0.128
SN2007ra         2007 11 12 2007SDSS6.C...0000: 23 34 24.0000 -  0 53 25.2000    31 -1490  693  353 0.08906 2001SDSSe.1...0000:  376  27 2001SDSSe.1...0000: 0.128
SN2007re         2007 10 30 2007SDSS6.C...0000: 21 17 35.0400 -  0 31 26.2800    11  -409  682  315 0.21090 2011ApJ...740...92G  899  63 2011ApJ...740...92G 0.163
SN2007rf         2007 10 30 2007SDSS6.C...0000: 21 55 30.9600 +  0 48 54.3000    12  -433  309  296 0.28800 2011ApJ...740...92G 1228  86 2011ApJ...740...92G 0.190
SN2007rh         2007 10 31 2015NEDR....1M...1S 21 41  3.7500 +  0  8 32.8000    22  -442  295  268 0.19880 2011A&A...526A..28O  937  66 2007CBET.1146A...1B 0.164
SN2007ri         2007 11  2 1990MNRAS.243..692M  1  6 52.2800 +  1  9 14.2000    25 -1131 1061  334 0.19180 2011A&A...526A..28O  809  57 2007CBET.1146A...1B 0.062
SN2007rj         2007 11  2 2016SDSSD.C...0000:  1 53 58.8600 -  0  5 33.6000    18 -1124 1133  353 0.08884 2016SDSSD.C...0000:  376  27 2016SDSSD.C...0000: 0.087
SN2007rk         2007 11  2 2007SDSS6.C...0000:  3 42 17.3760 +  1  3 44.1700     4 -1432  399  399 0.19590 2011ApJ...740...92G  837  59 2011ApJ...740...92G 0.387
SN2007rl         2007 11  4 2007SDSS6.C...0000:  2 21 33.0700 -  0 22 29.7000 a   8   -16  355    4 0.32400 2011A&A...526A..28O 1410  99 2007CBET.1146A...1B 0.100
SN2007rm         2007 11  4 2015NEDR....1M...1S  2 21 45.0960 +  0 51 52.0700 a  10 -1441  380  355 0.30200 2018PASP..130f4002S 1281  90 2007CBET.1146A...1B 0.103
SN2007rn         2007 11  4 2007SDSS6.C...0000: 23 58  1.4000 -  0 44 15.2000    12  -376    6    7 0.26650 2011A&A...526A..28O 1194  84 2007CBET.1146A...1B 0.094
SN2007ro         2007 11  5 2007SDSS6.C...0000:  1 44 28.9700 +  0 13 47.0000     6  -368  342  343 0.16593 2016SDSSD.C...0000:  706  50 2016SDSSD.C...0000: 0.088
SN2007rp         2007 11  5 2007SDSS6.C...0000: 22 13 43.6800 +  0 23 46.6900    54 -1185 1036  289 0.13864 2016SDSSD.C...0000:  589  41 2016SDSSD.C...0000: 0.132
SN2007rv         2007 11  7 20032MASX.C.......:  1 49 52.8600 - 27 28  4.1000     6  -366  324  325 0.01404 1996ApJS..107...97M   72   0 2016AJ....152...50T 0.048
SN2007S          2007  1 29 2007SDSS6.C...0000: 10  0 31.2600 +  4 24 26.2000     5  -687 1139 1139 0.01388 1991RC3.9.C...0000d   60   0 2016AJ....152...50T 0.076
SN2007sb         2007 10 11 2007SDSS6.C...0000:  0 41 23.6900 +  0 24 42.4000    10   -32  336   17 0.21230 2011ApJ...740...92G  904  63 2011ApJ...740...92G 0.051
SN2007sc         2007 11 11 2015NEDR....1M...1S  2 15 11.8800 +  0 32  9.2580    12   -18  374  348 0.26869 2018PASP..130f4002S 1153  81 2007CBET.1167A...1B 0.085
SN2007se         2007 11 12 2015NEDR....1M...1S 22 12 37.2000 +  0 47 49.3700    52 -1192 1014  282 0.17500 2011A&A...526A..28O  766  54 2007CBET.1167A...1B 0.125
SN2007sf         2007 11 12 1990MNRAS.243..692M 22 48 59.1000 +  1 12 21.9000     8 -1187  331  332 0.10210 2011A&A...526A..28O  423  30 2007CBET.1167A...1B 0.240
SN2007sg         2007 11 12 2007SDSS6.C...0000: 23 19 26.0900 -  0 54  5.9000    12  -405  357  306 0.18800 2011A&A...526A..28O  808  57 2007CBET.1167A...1B 0.100
SN2007sl         2007 11 17 2007SDSS6.C...0000: 21 13 42.8200 -  0 50 16.0000    23  -427 1362  267 0.09350 2011A&A...526A..28O  424  30 2007CBET.1167A...1B 0.159
SN2007sn         2007 11 27 2007SDSS6.C...0000: 22 14  4.4200 -  0 12 47.5000    51  -428 1036  267 0.13750 2011A&A...526A..28O  594  42 2007CBET.1167A...1B 0.218
SN2007sp         2007 11 14 2007SDSS6.C...0000: 12  4 42.2900 + 49 11  9.3000     2 -1331 1294 1295 0.02369 1999PASP..111..438F  104   8 1999PASP..111..438F 0.069
SN2007tf         2007 10  6 2007CBET.1186A...1C  1  9 59.3500 -  0  1  6.9000    14 -1460 1130    2 0.40500 2016ApJS..224....3N 1709 120 2007CBET.1186A...1C 0.085
SN2007tl         2007 10 10 2007SDSS6.C...0000:  1 11  4.9100 -  0 15 43.3000 a  15 -1464 1126   22 0.37400 2016ApJS..224....3N 1709 120 2007CBET.1186A...1C 0.078
SN2007tq         2007 10 16 2007CBET.1186A...1C  2 29 23.3400 -  7 52 27.7000    19  -330 1152  362 0.14500 2016ApJS..224....3N  425  30 2007CBET.1186A...1C 0.074
SN2007tr         2007 10 18 2007SDSS6.C...0000:  1 10 48.0100 +  0 13 36.7000    11 -1472 1117    4 0.36303 2016SDSSD.C...0000: 1550 109 2016SDSSD.C...0000: 0.071
SN2007ts         2007 11  5 2007SDSS6.C...0000:  1  7 58.1500 +  0 27 48.9000    10 -1490 1058  331 0.31418 2016SDSSD.C...0000: 1341  94 2016SDSSD.C...0000: 0.081
SN2007tt         2007 11  5 2007CBET.1186A...1C  1 11 20.5160 -  0 12 19.4100    16 -1490 1100  323 0.36800 2016ApJS..224....3N 1709 120 2007CBET.1186A...1C 0.075
SN2007tv         2007 11  5 2007CBET.1186A...1C  2  5 13.3300 -  5  1 42.5000    64 -1123 1107  708 0.31000 2016ApJS..224....3N 1281  90 2007CBET.1186A...1C 0.067
SN2007ui         2007 11 13 2007CBET.1186A...1C  2 34 57.1200 -  8  4  0.2000     9 -1449 1123 1075 0.42100 2016ApJS..224....3N 1710 120 2007CBET.1186A...1C 0.101
SN2007uj         2007 11 15 2007CBET.1186A...1C  2 33 19.0300 -  8 32 30.2000    13 -1119 1121 1072 0.30300 2016ApJS..224....3N 1282  90 2007CBET.1186A...1C 0.088
SN2007um         2007 12  3 2007CBET.1186A...1C  1 12 29.2100 +  0 17  1.2000     8 -1518 1390 1029 0.29300 2016ApJS..224....3N 1280  90 2007CBET.1186A...1C 0.096
SN2007un         2007 12  3 2007CBET.1186A...1C  1 14 22.7300 +  1  7 45.6000    23 -1162 1030  296 0.28700 2016ApJS..224....3N 1280  90 2007CBET.1186A...1C 0.084
SN2007uo         2007 12  3 2007CBET.1186A...1C  1 15 11.9900 -  0  2  8.4000    24   -72 1390  296 0.45700 2016ApJS..224....3N 1709 120 2007CBET.1186A...1C 0.080
SN2007ur         2007 12  7 2007CBET.1186A...1C  2  8 41.5900 -  3 34 10.5000    10 -1476 1096  677 0.25000 2016ApJS..224....3N 1281  90 2007CBET.1186A...1C 0.064
SN2007ut         2007 12  7 2007CBET.1186A...1C  2 30 23.6400 -  9 12 20.0000    17   -48 1090  309 0.41600 2016ApJS..224....3N 1710 120 2007CBET.1186A...1C 0.083
SN2007ux         2007 12 23 2007SDSS6.C...0000: 10  9 19.9800 + 14 59 32.8000     5  -661 1138 1137 0.03092 2004ApJ...607..202M  125   0 2016AJ....152...50T 0.123
SN2008ac         2008  1 30 2005SDSS4.C...0000: 11 53 45.1800 + 48 25 21.5000     3 -1408 1135 1136 0.05279 2005SDSS4.C...0000:  229  17 2005SDSS4.C...0000: 0.052
SN2008ae         2008  2  9 2007SDSS6.C...0000:  9 56  3.2000 + 10 29 58.8000     4 -1063 1085 1086 0.03006 2015ApJS..220....9F  133  10 2005SDSS4.C...0000: 0.076
SN2008af         2008  2  9 2012MNRAS.422...25S 14 59 28.5000 + 16 39 12.3000     3  -253 1206 1192 0.03326 2012MNRAS.422...25S  132   0 2016AJ....152...50T 0.092
SN2008ah         2008  2 11 2007SDSS6.C...0000: 10 51 48.4500 +  3 46 35.7000     9  -680  743  372 0.06845 2004SDSS2.C...0000:  298  21 2004SDSS2.C...0000: 0.126
SN2008ar         2008  2 27 2007SDSS6.C...0000: 12 24 37.9200 + 10 50 17.4000     2 -1428  756  757 0.02615 2004SDSS3.C...0000:  117   9 2004SDSS3.C...0000: 0.101
SN2008bg         2008  3  5 2007SDSS6.C...0000: 12 51 11.8900 + 26 17 40.2000    17 -1423   51   52 0.06330 2008CBET.1308A...1Y  275  20 2008CBET.1308A...1Y 0.032
SN2008bi         2008  3 22 2007SDSS6.C...0000:  8 35 53.3900 +  0 42 23.1000     5 -1503  306  306 0.01345 1993A&AS...99..379O   62   6 1993A&AS...99..379O 0.119
SN2008ca         2008  3 10 2007SDSS6.C...0000: 12 29  1.2900 + 12 22 18.0000   185 -1459  413  412 0.13150 2008CBET.1358A...1S  568  40 2008CBET.1358A...1S 0.064
SN2008cj         2008  5 10 2007SDSS6.C...0000: 12 31 50.7100 + 14  1 13.6000     3  -389  691  690 0.23800 2008CBET.1375A...1K 1024  72 2008CBET.1375A...1K 0.101
SN2008cl         2008  5 16 2007MNRAS.379..867V 16 11  4.3500 + 52 27  8.0000    29 -1464  804  804 0.06301 2005AJ....130..968M  270  19 2005AJ....130..968M 0.057
SN2008dh         2008  6  8 1987AJ.....94..501K  0 35 11.3200 + 23 15 15.1000     3 -1705 1246 1246 0.03680 2008CBET.1409A...1D  153  12 2008CBET.1409A...1D 0.082
SN2008dr         2008  6 28 1987AJ.....94..501K 22 10 51.6700 +  2  6 29.6000     5  -643  448  441 0.04145 1999ApJS..121..287H  172  13 1999ApJS..121..287H 0.118
SN2008ds         2008  6 28 20032MASX.C.......:  0 29 50.8300 + 31 23 33.9000     3  -599 1231 1222 0.02103 1999PASP..111..438F  122   0 2016AJ....152...50T 0.176
SN2008dx         2008  6 24 2009AJ....137.4436M 13  0 14.3100 + 27 57 16.4000    86  -446  677  286 0.02303 2004AJ....128.1558S  102   8 2004AJ....128.1558S 0.028
SN2008ee         2008  7 16 20032MASX.C.......:  0 56 32.9600 -  1 46 16.0000    10 -1746   76   66 0.01338 1993AJ....106.1273Z   43   0 2016AJ....152...50T 0.117
SN2008fj         2008  9  1 2007SDSS6.C...0000: 17 12 49.8600 + 42 48 51.8000     7  -766  342  266 0.02714 1996AJ....112.1803M  116   9 1996AJ....112.1803M 0.050
SN2008hr         2008 11 23 2007SDSS6.C...0000:  9 18 52.4400 + 18 57 20.4000     3 -1006  474  475 0.07580 2007SDSS6.C...0000:  329  23 2007SDSS6.C...0000: 0.089
SN2008hv         2008 12  2 2007SDSS6.C...0000:  9  7 34.0600 +  3 23 32.1000    16 -1784   55   37 0.01255 2003AJ....126.2268W   56   0 2016AJ....152...50T 0.088
SN2008hz         2008 11 26 2004A&A...416..917G  0 43 18.6200 + 42 10 14.2000    81 -1908 1077  268 0.07305 2006A&A...456..985G  309  24 2006A&A...456..985G 0.170
SN2008iq         2008 12 30 2007SDSS6.C...0000: 10 39 26.8600 +  5  5 24.2000     4 -1007   45   46 0.07271 2004SDSS2.C...0000:  317  23 2004SDSS2.C...0000: 0.072
SN2008ir         2008 11 27 2009CBET.1662A...1S  8 16 12.4400 -  7 21 32.3000    10 -1780  422  392 0.06600 2009CBET.1662A...1S  286  21 2009CBET.1662A...1S 0.436
SN2008J          2008  1 15 20032MASX.C.......:  2 34 24.2000 - 10 50 38.5000     3   -87 1040 1040 0.01587 1998A&AS..130..333T   65   6 1998A&AS..130..333T 0.062
SN2008s1         2008  5 16 2007SDSS6.C...0000: 13 29 12.8400 + 11 16 20.5000     5 -1106  349  350 0.02210 2005SDSS4.C...0000:   99   8 2005SDSS4.C...0000: 0.092
SN2009an         2009  2 27 2004SDSS2.C...0000: 12 22 47.4000 + 65 51  4.0000     2  -785  331  331 0.00923 2004SDSS2.C...0000:   41   5 2004SDSS2.C...0000: 0.051
SN2009as         2009  3  8 20032MASX.C.......: 14 47 26.6400 - 30 39 34.5000     3  -639  822  822 0.02218 2007A&A...465...71T   98   8 2007A&A...465...71T 0.326
SN2009cj         2009  3 21 2004SDSS3.C...0000:  9 45 30.4400 +  6 32 23.3000     7 -1469  318  319 0.08702 2004SDSS3.C...0000:  377  27 2004SDSS3.C...0000: 0.071
SN2009cn         2009  3 21 2007SDSS6.C...0000: 11  3  6.6400 + 50  9 36.3000     3  -768  348  312 0.20100 2014MNRAS.444.3258M  859  60 2009CBET.1754A...1Q 0.051
SN2009cp         2009  3 25 2007SDSS6.C...0000:  9 15 12.7300 + 19  5 46.3000     4 -1524  351  352 0.22500 2009PASP..121.1395L  946  66 2009CBET.1754A...1Q 0.109
SN2009cu         2009  3 26 2007SDSS6.C...0000: 13 29 12.6400 + 46 43 27.5000    22 -2106  809  803 0.09900 2009PASP..121.1395L  431  30 2009CBET.1754A...1Q 0.057
SN2009cx         2009  3 28 2007SDSS6.C...0000: 12 24 39.2000 +  8 55 59.2000    20 -1823   41   31 0.17500 2014MNRAS.444.3258M  776  54 2009CBET.1754A...1Q 0.062
SN2009cz         2009  4  6 1995ApJ...450..559B  9 15  0.0200 + 29 44  7.1000    13 -1172  696  691 0.02116 2014ApJS..213...35G   94   8 2014ApJS..213...35G 0.071
SN2009dl         2009  4 15 2009CBET.1769A...1P 12  8  7.2100 - 31 59 25.3000     3  -738 1022  753 0.14290 2009CBET.1766A...1D  617  43 2009CBET.1766A...1D 0.200
SN2009du         2009  4 17 2009CBET.1791A...1D 13 39 46.3600 - 21 27 19.1000     3 -1793  764  765 0.06200 2009CBET.1791A...1D  270  19 2009CBET.1791A...1D 0.251
SN2009eh         2009  4  3 2007SDSS6.C...0000: 15 20 38.0800 +  7 39 32.5000     5  -716  775  775 0.04548 2011ApJ...735..125S  197  14 2011ApJ...735..125S 0.098
SN2009eu         2009  5 21 2007NEDR....1H...1C 16 28 41.1300 + 39 33 12.5000     7 -1831    0    1 0.03286 1961AJ.....66..558M  125   0 2016AJ....152...50T 0.031
SN2009ey         2009  5 15 2007SDSS6.C...0000: 14  9 16.6800 + 53  6 12.8000    19   -10  668   37 0.17900 2009CBET.1819A...1K  768  54 2009CBET.1819A...1K 0.022
SN2009ez         2009  5 15 2007SDSS6.C...0000: 13 12 54.4900 + 43 28 35.9000     4 -1868  672  672 0.09100 2009CBET.1819A...1K  393  28 2009CBET.1819A...1K 0.047
SN2009fc         2009  5 17 2007SDSS6.C...0000: 15 27 48.5900 + 41 35 34.1000     3 -1802   23   23 0.08126 2005SDSS4.C...0000:  349  25 2005SDSS4.C...0000: 0.073
SN2009fh         2009  5 20 2007SDSS6.C...0000: 15 44 38.7700 + 45 47 51.2000     3  -772  801  801 0.12300 2009CBET.1819A...1K  528  37 2009CBET.1819A...1K 0.039
SN2009fj         2009  5 27 20032MASX.C.......: 12  6 22.9700 - 44 27 34.3000     3  -849  981  982 0.01037 2004AJ....128...16K   48   5 2004AJ....128...16K 0.447
SN2009fk         2009  5 29 2007SDSS6.C...0000: 22 44 23.9000 -  0  9 42.0000     6  -989  800  122 0.01623 2005AJ....130.1037C   68   0 2016AJ....152...50T 0.177
SN2009gb         2009  6  9 20032MASX.C.......: 14 47 25.8300 - 30 39  2.5000     3  -732  729  729 0.02218 2007A&A...465...71T   98   8 2007A&A...465...71T 0.326
SN2009gf         2009  6 15 2007SDSS6.C...0000: 14 15 37.1100 + 14 16 48.6000     3 -1481    0    1 0.01852 1991RC3.9.C...0000d   83   7 1991RC3.9.C...0000d 0.070
SN2009hn         2009  7 24 2007SDSS6.C...0000:  2 32  0.3100 +  1 14 53.5000    10  -644  849  850 0.02204 2004ApJ...607..202M   91   8 2004ApJ...607..202M 0.067
SN2009iv         2009  8 21 1982AJ.....87.1656H  2 58 14.2100 +  5 58 19.0000     4  -672   63   63 0.02254 1999MNRAS.305..259W   94   8 1999MNRAS.305..259W 0.490
SN2009iy         2009  9 15 20032MASX.C.......: 13 30 10.5400 + 80 30 26.8000 a   4 -2114  790  790 0.02499 1999PASP..111..438F  107   9 1999PASP..111..438F 0.082
SN2009ko         2009 10 28 2007SDSS6.C...0000:  8  1 58.3800 + 15  3 34.7000     4 -1360   61   58 0.01615 2007SDSS6.C...0000:   72   7 2007SDSS6.C...0000: 0.088
SN2009ks         2009  9  9 2009CBET.2012A...1R 22 15 48.0000 +  1 11  5.3900    50 -2187  702    1 0.28400 2014ApJ...795...44R 1194  84 2009CBET.2012A...1R 0.117
SN2009kt         2009  9 15 2009CBET.2012A...1R  2 28 28.3680 -  4  4 44.0800    26 -1030  423   42 0.27592 2014ApJ...795...44R 1153  81 2009CBET.2012A...1R 0.070
SN2009ku         2009  9 22 1990MNRAS.243..692M  3 29 53.2320 - 28  5 12.1200    56 -2143  442   42 0.07900 2014ApJ...795...44R  341  24 2009CBET.2012A...1R 0.020
SN2009kv         2009  9 30 2009CBET.2012A...1R  2 21  6.6000 -  5  1 23.8400    92 -1801  408   27 0.31500 2014ApJ...795...44R 1367  96 2009CBET.2012A...1R 0.061
SN2009kw         2009  9 30 2009CBET.2012A...1R  3 38 23.4000 - 28 15 11.8800    50 -1388  430   37 0.24200 2014ApJ...795...44R 1026  72 2009CBET.2012A...1R 0.036
SN2009kx         2009  9 30 2009CBET.2012A...1R  2 21 13.7520 -  3 54 35.8200    28 -1051  408   29 0.21700 2014ApJ...795...44R  982  69 2009CBET.2012A...1R 0.060
SN2009ky         2009  9 30 2009CBET.2012A...1R  3 34 28.8000 - 27 54 30.2400   257 -2151  434   34 0.25600 2014ApJ...795...44R 1112  78 2009CBET.2012A...1R 0.022
SN2009kz         2009  9 30 2009CBET.2012A...1R  2 22 40.0800 -  4  1 38.3200    34 -1440  408   27 0.26500 2014ApJ...795...44R 1153  81 2009CBET.2012A...1R 0.066
SN2009L          2009  1 13 2007SDSS6.C...0000: 12 58 48.1000 + 27 40 25.6000    92 -1714  474   83 0.02793 2004AJ....128.1558S  129   0 2016AJ....152...50T 0.030
SN2009ly         2009 11  6 2007SDSS6.C...0000:  0 41 12.7000 -  9  8 53.0000    33 -1086  678  316 0.05314 2003SDSS1.C...0000:  223  16 2003SDSS1.C...0000: 0.090
SN2010ai         2010  3  8 2007SDSS6.C...0000: 12 59 24.0000 + 27 59 47.5000    49 -1068   55   20 0.01837 1996ApJ...458..435C   83   7 1996ApJ...458..435C 0.025
SN2010ar         2010  2 13 2014ApJ...795...44R 10  3 26.0780 +  1  1 45.9100    45 -2151  368    2 0.09800 2014ApJ...795...44R  425  30 2014ApJ...795...44R 0.065
SN2010bb         2010  1 16 2007SDSS6.C...0000: 10 44 38.2250 + 57 48 40.0400    25 -2182    5    5 0.11839 2004SDSS2.C...0000:  509  36 2004SDSS2.C...0000: 0.022
SN2010bu         2010  4  9 2010CBET.2254A...1D 15 42 58.3800 +  2 16 52.6000     3 -1068  395  394 0.03900 2010CBET.2254A...1D  169  13 2010CBET.2254A...1D 0.205
SN2010dl         2010  5 24 2007SDSS6.C...0000: 21 35  0.9700 -  0 30 47.8000   133 -2468  116   70 0.03003 20096dF...C...0000J  251   0 2016AJ....152...50T 0.105
SN2010ex         2010  7  1 20032MASX.C.......: 23  0 10.8100 + 26  5 56.2000     3 -2453  459  460 0.02281 2008AJ....135..588S   93   8 2008AJ....135..588S 0.203
SN2010fa         2010  5 13 2007SDSS6.C...0000: 14 13  1.8700 + 54 27 46.6000    18  -373  305  304 0.37300 2010CBET.2350A...1C 1599 112 2010CBET.2350A...1C 0.045
SN2010fb         2010  5 31 2007SDSS6.C...0000: 16  8 18.4090 + 54 54 29.3400    45 -2209  375   17 0.33600 2010CBET.2350A...1C 1439 101 2010CBET.2350A...1C 0.022
SN2010fc         2010  5 31 2007SDSS6.C...0000: 16 14 28.6740 + 54 43 32.9200    60 -2526  375   17 0.23300 2010CBET.2350A...1C  998  70 2010CBET.2350A...1C 0.031
SN2010fe         2010  6  1 2010CBET.2350A...1C 16  8 52.6390 + 55  0 17.3200    45 -2210  374   16 0.42682 2018ApJ...857...51J 1842 129 2010CBET.2350A...1C 0.018
SN2010fh         2010  6  6 2007SDSS6.C...0000: 14 17 18.5670 + 53 58 41.9600    20  -397  281  280 0.38700 2010CBET.2350A...1C 1659 116 2010CBET.2350A...1C 0.028
SN2010fn         2010  6  6 2007SDSS6.C...0000: 16 18 15.8720 + 55 23  4.9500    44 -2215  369   12 0.32300 2010CBET.2350A...1C 1383  97 2010CBET.2350A...1C 0.030
SN2010fs         2010  6 15 2007SDSS6.C...0000: 14 14  3.3400 + 53 21 43.8700    18  -406  272  271 0.44100 2010CBET.2350A...1C 1890 132 2010CBET.2350A...1C 0.026
SN2010kn         2010 12  2 2007SDSS6.C...0000: 11 50 17.0400 + 43 57 47.0000     9 -2443   91   92 0.07123 2005SDSS4.C...0000:  308  22 2005SDSS4.C...0000: 0.058
SN2011ad         2011  2 11 2007SDSS6.C...0000: 11 45 59.5800 + 46 46 50.5000     2 -2514   16   16 0.09200 2011CBET.2657A...1Z  397  28 2011CBET.2657A...1Z 0.061
SN2011dp         2011  6  2 20032MASX.C.......:  1 45 24.7700 -  3 49 35.3000     2 -2760  185  185 0.01820 1993AJ....106.1273Z   74   7 1993AJ....106.1273Z 0.059
SN2011fw         2011  9 23 20032MASX.C.......:  3 20 54.2400 + 37 52  5.3000     3 -2142   94   95 0.01682 1999ApJS..121..287H   70   6 1999ApJS..121..287H 0.863
SNF20080322-001  2008  3 22 2004SDSS2.C...0000: 16 14 48.9560 + 43 53 29.4200     5 -1407 1226 1226 0.08908 2004SDSS2.C...0000:  382  27 2004SDSS2.C...0000: 0.031
SNF20080322-003  2008  3 22 2007SDSS6.C...0000: 17  4 21.4450 + 36 15 29.8300     4  -299 1227 1210 0.03073 2004SDSS2.C...0000:  131  10 2004SDSS2.C...0000: 0.070
SNF20080323-009  2008  3 23 2007SDSS6.C...0000: 16 11 20.2560 + 52 50 37.4000    26 -1330  858  858 0.08332 2003SDSS1.C...0000:  357  25 2003SDSS1.C...0000: 0.060
SNF20080623-007  2008  6 23 2013ApJ...770..107C 23 53 42.0600 + 31 52 41.5000     4  -604 1231 1204 0.09049 2013ApJ...770..107C  383  27 2013ApJ...770..107C 0.141
SNF20080919-002  2008  9 19 2007SDSS6.C...0000:  2 25 21.2100 -  8 38 59.4000     7 -1428 1137 1121 0.05570 2003SDSS1.C...0000:  235  17 2003SDSS1.C...0000: 0.092
SNLS-03D1dj      2003 11 20 2006A&A...447...31A  2 26 19.0710 -  4  7  8.7200   344   -23 2549    1 0.39000 2006A&A...447...31A 1667 124 2006A&A...447...31A 0.076
SNLS-03D1fb      2003 12 18 2006A&A...447...31A  2 27 12.8750 -  4  7 16.4400   150   -51 2521    1 0.49800 2006A&A...447...31A 2129 149 2006A&A...447...31A 0.077
SNLS-03D1fc      2003 12 23 2006A&A...447...31A  2 25 43.5960 -  4  8 38.6100   361   -56 2516  359 0.33100 2006A&A...447...31A 1414  99 2006A&A...447...31A 0.074
SNLS-04D1dc      2004  8 10 2006AJ....132.1126N  2 26 18.4000 -  4 18 42.5000   310  -287 2285  128 0.21100 2009A&A...507...85B  900  63 2009A&A...507...85B 0.069
SNLS-04D1hd      2004  9 20 2005ApJ...634.1190H  2 26  8.8340 -  4  6 34.6800   346  -328 2244   87 0.36880 2008ApJ...674...51E 1576 110 2008ApJ...674...51E 0.076
SNLS-04D1rh      2004 12 13 2006AJ....132.1126N  2 27 47.1480 -  4 15 13.5600   122  -412 2160  706 0.43490 2008ApJ...674...51E 1859 130 2008ApJ...674...51E 0.070
SNLS-04D2bt      2004  3 18 2006A&A...447...31A  9 59 32.7400 +  2 14 52.8000   480   -36 2547    2 0.22000 2006A&A...447...31A  947  67 2006A&A...447...31A 0.055
SNLS-04D2cf      2004  3 21 2010ApJ...709..572K 10  1 56.0900 +  1 52 46.1200   138   -39 2556    0 0.36900 2006A&A...447...31A 1585 111 2006A&A...447...31A 0.051
SNLS-04D2fp      2004  4 13 2006A&A...447...31A  9 59 28.1200 +  2 19 15.6500   426   -62 2521  335 0.41500 2006A&A...447...31A 1782 125 2006A&A...447...31A 0.054
SNLS-04D2fs      2004  4 13 2007ApJS..172...99C 10  0 22.0860 +  1 45 55.4300   281   -62 2521  335 0.35700 2006A&A...447...31A 1534 108 2006A&A...447...31A 0.046
SNLS-04D2gb      2004  4 20 2007SDSS6.C...0000: 10  2 22.6680 +  1 53 38.9800   163   -69 2526  328 0.43000 2006A&A...447...31A 1847 136 2006A&A...447...31A 0.055
SNLS-04D2mc      2005  1  4 2007SDSS6.C...0000: 10  0 35.5500 +  1 47  3.0500   281  -328 2255   69 0.34680 2007ApJS..172...70L 1490 104 2007ApJS..172...70L 0.049
SNLS-04D3bf      2004  2 17 2007DEEP2.3...0000: 14 17 45.0670 + 52 28  4.0500   230  -242 2662   35 0.15591 2007DEEP2.3...0000:  669  47 2007DEEP2.3...0000: 0.021
SNLS-04D3df      2004  4 20 2006A&A...447...31A 14 18 10.0010 + 52 16 39.6700    37  -298 2519  323 0.47000 2006A&A...447...31A 2015 147 2006A&A...447...31A 0.024
SNLS-04D3ez      2004  4 21 2007SDSS6.C...0000: 14 19  7.8340 + 53  4 19.0100   265  -306 2598   60 0.26300 2008ApJ...674...51E 1128  79 2008ApJ...674...51E 0.028
SNLS-04D3fk      2004  4 21 2006A&A...447...31A 14 18 26.1840 + 52 31 42.4800   234  -306 2598   60 0.35827 2007DEEP2.3...0000: 1536 108 2007DEEP2.3...0000: 0.022
SNLS-04D3gt      2004  5 22 2007SDSS6.C...0000: 14 22 32.5910 + 52 38 48.9200   234  -337 2567   29 0.45100 2006A&A...447...31A 1933 135 2006A&A...447...31A 0.026
SNLS-04D3nh      2004  6 22 2005ApJS..158..161H 14 22 26.7080 + 52 20  0.4100    41   -90 2536    1 0.34020 2005ApJ...634.1190H 1459 102 2005ApJ...634.1190H 0.029
SNLS-04D3nq      2004  7 13 2005ApJ...634.1190H 14 20 19.1350 + 53  9 15.8900   234  -389 2515  238 0.22000 2005ApJ...634.1190H  944  79 2005ApJ...634.1190H 0.026
SNLS-04D4gz      2004  9 10 2006AJ....132.1126N 22 16 59.0060 - 17 37 18.8500   194  -376 1837  327 0.37500 2009A&A...507...85B 1601 112 2009A&A...507...85B 0.075
SNLS-05D1by      2005  9  2 2008AJ....135.1343G  2 24 35.4370 -  4 12  4.0200   222  -632 1897   43 0.29900 2010A&A...523A...7G 1277  90 2008AJ....135.1343G 0.077
SNLS-05D1ej      2005 10 26 2008A&A...477..717B  2 26  6.3490 -  4 43 46.1300   311  -729 1843    8 0.31200 2010A&A...523A...7G 1333  93 2008A&A...477..717B 0.072
SNLS-05D1hk      2005 11 29 2008A&A...482...81T  2 24 39.1760 -  4 38  3.3100   360  -763 1809  323 0.26310 2008ApJ...674...51E 1123  79 2008ApJ...674...51E 0.065
SNLS-05D1ix      2005 11 29 2008ApJ...674...51E  2 24 19.9670 -  4 40 12.0100   284  -720 1809  323 0.49000 2008ApJ...674...51E 2095 153 2008ApJ...674...51E 0.073
SNLS-05D1iy      2005 11 29 2008ApJ...674...51E  2 27 39.9610 -  4 25 21.2900   234  -763 1809  344 0.24780 2008ApJ...674...51E 1058  74 2008ApJ...674...51E 0.071
SNLS-05D2ab      2005  1  8 2007ApJS..172...99C 10  1 50.8460 +  2  6 22.7900   303  -332 2263   65 0.32300 2010A&A...523A...7G 1375  96 2006AJ....132.1126N 0.049
SNLS-05D2ac      2005  1  6 2007SDSS6.C...0000:  9 58 59.2350 +  2 29 22.2100   314  -330 2253   67 0.47900 2009A&A...507...85B 2056 144 2009A&A...507...85B 0.053
SNLS-05D2ah      2005  1  8 2007SDSS6.C...0000: 10  1 28.7280 +  1 51 45.8300   286  -332 2263   65 0.18510 2007ApJS..172...70L  798  56 2007ApJS..172...70L 0.052
SNLS-05D2bv      2005  2  1 2008ApJS..175..128S 10  2 16.9990 +  2 14 26.1600   279  -356 2239   41 0.47400 2009A&A...507...85B 2035 143 2009A&A...507...85B 0.046
SNLS-05D2cb      2005  2 12 2007SDSS6.C...0000:  9 59 24.5810 +  2 19 41.4500   419  -367 2216   30 0.42700 2009A&A...507...85B 1834 128 2009A&A...507...85B 0.054
SNLS-05D2dw      2005  3 17 2008ApJS..175..128S  9 58 32.0700 +  2  1 56.0700   308  -400 2183  318 0.41700 2009A&A...507...85B 1791 126 2009A&A...507...85B 0.053
SNLS-05D2ei      2005  4 12 2007ApJS..172...99C 10  1 39.1160 +  1 49 11.8300   263  -426 2169  291 0.36600 2009A&A...507...85B 1572 110 2009A&A...507...85B 0.052
SNLS-05D2ie      2005  4  7 2006AJ....132.1126N 10  1  2.8950 +  2 39 29.1100   358  -421 2141  297 0.34800 2009A&A...507...85B 1504 105 2006AJ....132.1126N 0.051
SNLS-05D2ja      2005  5  6 2007SDSS6.C...0000: 10  0  3.8040 +  2 17 36.0900   530  -450 2133  267 0.30300 2010A&A...523A...7G 1303  91 2008A&A...477..717B 0.053
SNLS-05D2mp      2005 11 30 2007ApJS..172...99C  9 59  8.6310 +  2 12 14.4200   308  -658 1925   60 0.35370 2008ApJ...674...51E 1520 106 2008ApJ...674...51E 0.055
SNLS-05D3kx      2005  6  8 2006AJ....132.1126N 14 21 50.0190 + 53  8 13.6300   233  -719 2185    4 0.21900 2010A&A...523A...7G  944  66 2006AJ....132.1126N 0.031
SNLS-05D3lc      2005  6  5 2007SDSS6.C...0000: 14 22 22.9200 + 52 28 43.9200   236  -716 2188    0 0.46100 2010A&A...523A...7G 1976 138 2008A&A...477..717B 0.023
SNLS-05D3mq      2005  8  2 2006AJ....132.1126N 14 19  0.4280 + 52 23  6.4300   234  -774 2130  213 0.24600 2010A&A...523A...7G 1030  72 2006AJ....132.1126N 0.027
SNLS-05D3ne      2005  7 13 2007SDSS6.C...0000: 14 21  2.9870 + 52 29 43.5800   253  -754 2150  233 0.16922 2004SDSS3.C...0000:  726  51 2004SDSS3.C...0000: 0.031
SNLS-05D4af      2005  6 30 2009A&A...507...85B 22 16 33.1410 - 18  0 17.7200   199  -669 1544   34 0.49900 2009A&A...507...85B 2132 149 2009A&A...507...85B 0.079
SNLS-05D4ay      2005  7  1 2009A&A...507...85B 22 14 33.1910 - 17 46  3.6200   211  -670 1543   33 0.40800 2009A&A...507...85B 1743 122 2009A&A...507...85B 0.071
SNLS-05D4bm      2005  7 10 2008A&A...477..717B 22 17  4.6110 - 17 40 39.4400   198  -679 1534   24 0.37200 2010A&A...523A...7G 1601 112 2008A&A...477..717B 0.074
SNLS-05D4cw      2005  8  6 2009A&A...507...85B 22 14 50.0800 - 17 44 19.5600   210  -706 1507    8 0.37500 2009A&A...507...85B 1601 112 2009A&A...507...85B 0.070
SNLS-05D4dt      2005  9  1 2008A&A...477..717B 22 14 25.8470 - 17 40 16.0000   211  -732 1481    4 0.40700 2010A&A...523A...7G 1738 122 2008A&A...477..717B 0.070
SNLS-05D4ff      2005  9 28 2009A&A...507...85B 22 16 20.1600 - 18  2 33.2000   201  -759 1454    4 0.40200 2009A&A...507...85B 1717 120 2009A&A...507...85B 0.078
SNLS-06D1ab      2006  1  5 2008MNRAS.386..697R  2 24 59.0310 -  4 40 51.2000   322  -800 1772  286 0.18200 2009A&A...507...85B  776  55 2009A&A...507...85B 0.070
SNLS-06D2ag      2006  1 25 2007SDSS6.C...0000: 10  1 43.3600 +  1 51 37.3000   210  -714 1881    3 0.30890 2007ApJS..172...70L 1328  93 2007ApJS..172...70L 0.052
SNLS-06D2bk      2006  2  7 2007ApJS..172...99C  9 58 42.8710 +  2 10 19.1400   308  -727 1856    3 0.49900 2009A&A...507...85B 2142 150 2009A&A...507...85B 0.053
SNLS-06D2fb      2006  4 29 2007SDSS6.C...0000:  9 59 32.1470 +  1 49 40.5200   276  -808 1775  266 0.12450 2007ApJS..172...70L  538  38 2007ApJS..172...70L 0.059
SNLS-06D2ff      2006  4 27 2007SDSS6.C...0000: 10  0 16.3450 +  2 14 35.1400   526  -806 1777  268 0.34500 2007ApJS..172...70L 1483 104 2007ApJS..172...70L 0.053
SNLS-06D2gb      2006  5 28 2007SDSS6.C...0000: 10  0 47.4190 +  1 59  7.4600   388  -837 1746  237 0.44200 2010A&A...523A...7G 1783 125 2008ApJS..176...19F 0.050
SNLS-06D3cn      2006  3  5 2005ApJS..158..161H 14 19 25.8480 + 52 38 27.5400   254  -989 1915    0 0.23200 2010A&A...523A...7G 1017  71 2005ApJS..158..161H 0.026
SNLS-06D3df      2006  4 30 2007SDSS6.C...0000: 14 22 17.2090 + 52 57 27.6500   234 -1045 1859   37 0.44200 2010A&A...523A...7G 1976 138 2005ApJS..158..161H 0.027
SNLS-06D3dt      2006  5  4 2007SDSS6.C...0000: 14 17 21.6640 + 52 27 10.1400   227 -1049 1855   33 0.28204 2007DEEP2.3...0000: 1210  85 2007DEEP2.3...0000: 0.022
SNLS-06D3ed      2006  5 25 2007SDSS6.C...0000: 14 18 47.8020 + 52 45 23.6100   251 -1070 1834   12 0.40406 2007DEEP2.3...0000: 1732 121 2007DEEP2.3...0000: 0.023
SNLS-06D3fp      2006  6 17 2011MNRAS.410.1262W 14 20 18.6050 + 52 53 49.7900   251 -1093 1811  293 0.26800 2011MNRAS.410.1262W 1149  81 2011MNRAS.410.1262W 0.022
SNLS-06D3gn      2006  7  5 2011MNRAS.410.1262W 14 17 44.6300 + 52 21 40.2500   222 -1111 1793  275 0.25010 2011MNRAS.410.1262W 1073  75 2011MNRAS.410.1262W 0.024
SNLS-06D4co      2006  7 29 2009A&A...507...85B 22 15 26.5180 - 17 52  9.0700   210 -1063 1150    2 0.43700 2009A&A...507...85B 1867 131 2009A&A...507...85B 0.071
SNLS-06D4cq      2006  7 29 2009A&A...507...85B 22 16 55.5230 - 17 42 43.1300   201 -1063 1150    2 0.41100 2009A&A...507...85B 1756 123 2009A&A...507...85B 0.074
SNLS-06D4dh      2006  7 29 2011MNRAS.410.1262W 22 14 19.6930 - 17 35  6.0300   211 -1063 1150    2 0.30270 2011MNRAS.410.1262W 1292  91 2011MNRAS.410.1262W 0.071
Yowie            2004  5 19 2005MNRAS.358.1159M 12 36 34.3630 + 62 12 12.5500   213  -114 2485  333 0.45733 2004AJ....127.3121W 1960 137 2004AJ....127.3121W 0.032


==> 2021 SNe Ia-CSM in GALEX 2021-11-18/datafile2.txt <==
Title: Late-Onset Circumstellar Medium Interactions are Rare: An Unbiased 
       GALEX View of Type Ia Supernovae 
Authors: Dubay L.O., Tucker M.A., Do A., Shappee B.J., Anand G.S. 
Table: Supernovae observed by GALEX only after discovery
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label   Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---   Name    Supernova name
  10- 13 I4     yr    Disc.Y  Year of the discovery date
  15- 16 I2     month Disc.M  Month of the discovery date
  18- 19 I2     d     Disc.D  Day of the discovery date
  21- 22 I2     ---   ObsFUV  Number of FUV epochs
  24- 26 I3     ---   ObsNUV  Number of NUV epochs
  28- 32 I5     d     tFirst  Time of first epoch; days after discovery
  34- 38 I5     d     tLast   Time of last epoch; days after discovery
--------------------------------------------------------------------------------
SN1937D  1937 09 09  0   1 25295 25295 
SN1954B  1954 04 27  3   3 17952 19342 
SN1957A  1957 02 26 14  17 17128 19016 
SN1960F  1960 04 17  0   4 17167 18278 
SN1960H  1960 06 18  2   2 15984 16690 
SN1960R  1960 12 20  2   3 16894 18019 
SN1961H  1961 05 02  8 164 15656 17527 
SN1963I  1963 05 14  3   4 15665 16072 
SN1963P  1963 09 18  2   2 14679 15389 
SN1971G  1971 03 29  3   7 12066 13195 
SN1971I  1971 05 24  4   5 12000 13906 
SN1980I  1980 06 13 10 182  8672 10896 
SN1981B  1981 03 02  2   3  8445  9544 
SN1982B  1982 02 12  3   3  8626  8679 
SN1982W  1982 12 14  1   1  9246  9246 
SN1983G  1983 04 04  3   3  7677  7696 
SN1983N  1983 07 03 30  31  7279  9023 
SN1983U  1983 11 04  0   1 10319 10319 
SN1983W  1983 12 06  3   3  8472  8840 
SN1984A  1984 01 04  5   9  7408  9596 
SN1985A  1985 01 25  1   1  7960  7960 
SN1985B  1985 01 17  3   5  7732  9551 
SN1986G  1986 05 03 16  29  6244  8066 
SN1987D  1987 04 20  1   5  6191  8770 
SN1987L  1987 08 16  5   5  7028  7123 
SN1987N  1987 12 14  0   1  8704  8704 
SN1989A  1989 01 19  2   2  6606  6653 
SN1989B  1989 01 30  5   7  5519  7392 
SN1989M  1989 06 28  8 170  5372  7243 
SN1990M  1990 06 15  1   2  5446  6173 
SN1990N  1990 06 23  1   4  5031  7236 
SN1990U  1990 08 02  3   5  5176  7011 
SN1991B  1991 01 11  2   4  5236  5976 
SN1991bg 1991 12 03  9 180  4482  6706 
SN1991F  1991 02 10 26  65  4739  4830 
SN1991M  1991 03 12  2   2  5601  5606 
SN1991X  1991 05 05  1   3  5114  5808 
SN1992A  1992 01 11  4  12  4690  6534 
SN1992G  1992 02 09  1   2  5483  6566 
SN1993af 1993 11 15 13  16  3736  5522 
SN1993L  1993 04 30  2   4  4884  6333 
SN1993R  1993 06 02  4   5  3786  5213 
SN1993Z  1993 09 23  7   7  3811  5602 
SN1994aa 1994 09 14  0   1  3359  3359 
SN1994ae 1994 11 14  1   2  3759  5606 
SN1994U  1994 06 27  5  12  3959  5009 
SN1995al 1995 11 01  2   2  3773  4171 
SN1995D  1995 02 10  4   5  3684  4721 
SN1996bk 1996 10 12  2   2  3424  3784 
SN1996X  1996 04 12  3   4  3669  4048 
SN1997bp 1997 04 06  1   3  3306  5145 
SN1997bq 1997 04 07  2   2  2480  3504 
SN1997br 1997 04 10  1   1  2597  2597 
SN1998bn 1998 04 17  1   3  2575  3266 
SN1998cn 1998 06 17  1   1  3172  3172 
SN1998D  1998 01 28  1   1  3407  3407 
SN1998dh 1998 07 20  0   1  4834  4834 
SN1998dm 1998 08 22  2   2  2219  3354 
SN1998em 1998 10 26  2   2  2845  2855 
SN1999by 1999 04 30 14  17  1725  3613 
SN1999cl 1999 05 29  1   3  2880  3960 
SN1999cp 1999 06 18  1   2  2156  2883 
SN1999ec 1999 10 02  2   4  1588  3021 
SN1999gh 1999 12 03  1   2  2288  2994 
SN1999gs 1999 12 28  2   4  1568  4088 
SN2000cx 2000 07 17  4   5  1185  1936 
SN2000E  2000 01 26  1   2  1305  2061 
SN2001A  2001 01 01  0   3  2277  2619 
SN2001bg 2001 05 08  2   2   990  2816 
SN2001ch 2001 05 28  5   5  1892  2266 
SN2001el 2001 09 17  2   2  2223  2289 
SN2001fu 2001 11 05  0   5   792  1578 
SN2002cr 2002 05 01  1   2  1108  1835 
SN2002dj 2002 06 12  2   5   707  1780 
SN2002er 2002 08 23  2   3   676  1039 
SN2002fk 2002 09 17  5   5   439  2244 
SN2002jo 2002 12 11  1   1   540   540 
SN2002ka 2002 12 28  2   2  1162  1848 
SN2003cg 2003 03 21  9  16   723  2532 
SN2003du 2003 04 22  1   2   684   737 
SN2003fa 2003 06 01  2   2  1457  1457 
SN2003gs 2003 07 29  3   3   830  1903 
SN2003hv 2003 09 09  2   4  1154  2994 
SN2003hx 2003 09 12  2   2   843  1564 
SN2003kf 2003 11 27  2   2  1116  1142 
SN2004ab 2004 02 21  4   4    86  1480 
SN2004bd 2004 04 07  1   1  1049  1049 
SN2004eq 2004 07 30  2   2   792  1154 
SN2004W  2004 01 28  3  15    64  2610 
SN2005am 2005 02 22  1   1   373   373 
SN2005cf 2005 05 28  4   5   342   769 
SN2005cn 2005 06 19  3   4   314   693 
SN2005dc 2005 07 26  2   2   436   793 
SN2005df 2005 08 04  0   1  2321  2321 
SN2005ew 2005 10 04  0   1  2278  2278 
SN2005P  2005 01 21  1   2   112   839 
SN2005W  2005 02 01  1   1   624   624 
SN2006D  2006 01 11  2   0   442   841 
SN2006dy 2006 07 25  1   1   292   292 
SN2006X  2006 02 04  7   0    35  1192 
SN2007af 2007 03 01  5   5    47   815 
SN2007kg 2007 09 22  0   4  1418  1512 
SN2008ha 2008 11 07  0   1  1066  1066 
SN2010bv 2010 04 19  0   1   544   544 


==> datafile1.txt <==
Title: Late-Onset Circumstellar Medium Interactions are Rare: An Unbiased 
       GALEX View of Type Ia Supernovae 
Authors: Dubay L.O., Tucker M.A., Do A., Shappee B.J., Anand G.S. 
Table: Basic information for our sample of SNe Ia
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---      Name    Supernova name
  18- 21 I4     yr       Disc.Y  Year of the Discovery date 
  23- 24 I2     month    Disc.M  Month of the Discovery date
  26- 27 I2     d        Disc.D  Day of the Discovery date
  29- 47 A19    ---    r_Disc.D  Discovery reference bibcode
  49- 50 I2     h        RAh     Hour of Right Ascension (J2000)
  52- 53 I2     min      RAm     Minute of Right Ascension (J2000)
  55- 61 F7.4   s        RAs     Second of Right Ascension (J2000)
      63 A1     ---      DE-     Sign of the Declination (J2000)  
  65- 66 I2     deg      DEd     Degree of Declination (J2000)  
  68- 69 I2     arcmin   DEm     Arcminute of Declination (J2000)  
  71- 77 F7.4   arcsec   DEs     Arcsecond of Declination (J2000)  
      79 A1     ---    f_DEs     Coordinates flag (1)
  81- 83 I3     ---      Obs     Number of GALEX observations in both bands
  85- 89 I5     d        tFirst  Time of first epoch; days after discovery (2)
  91- 94 I4     d        tLast   Time of last epoch; days after discovery (2)
  96- 99 I4     d        tNext   Earliest post-disc epoch; days 
                                  after discovery (2)
 101-107 F7.5   ---      z       Spectroscopic redshift
 109-127 A19    ---    r_z       Redshift reference bibcode
 129-132 I4     Mpc      Dist    Distance 
 134-136 I3     Mpc    e_Dist    Uncertainty in Dist 
 138-156 A19    ---    r_Dist    Distance reference bibcode
 158-162 F5.3   mag      VExt    V-band galactic extinction
--------------------------------------------------------------------------------
Note (1):   
    a = offset between SN and host-galaxy exceeds 30 kpc.
Note (2): In either band.
--------------------------------------------------------------------------------
ESSENCEg097      2004 10  5 2007ApJ...666..674M 23 27 37.1600 -  9 35 21.0000    23  -407 2181  357 0.34300 2007ApJ...666..674M 1464 103 2007ApJ...666..674M 0.086
ESSENCEg142      2004 10  9 2007ApJ...666..674M 23 28 37.7000 -  8 45  4.0000    16   -35 2177  353 0.40400 2007ApJ...666..674M 1725 121 2007ApJ...666..674M 0.078
ESSENCEg230      2004 10 17 2007ApJ...666..674M  1 11 56.3100 +  0  7 27.7000    19  -376 2532 1081 0.39200 2007ApJ...666..674M 1674 117 2007ApJ...666..674M 0.084
ESSENCEm027      2005  9 26 2007ApJ...666..674M  1  9 15.0100 +  0  8 14.8000    14  -720 1870  742 0.28900 2007ApJ...666..674M 1233  86 2007ApJ...666..674M 0.078
ESSENCEm043      2005  9 26 2007ApJ...666..674M 23 29 51.7300 -  8 56 46.1000    16  -387 1825    1 0.26600 2007ApJ...666..674M 1134  80 2007ApJ...666..674M 0.080
ESSENCEm062      2005  9 25 2007ApJ...666..674M  1  9 52.9020 +  0 36 19.0300    14  -719 1829  729 0.31400 2007ApJ...666..674M 1340  94 2007ApJ...666..674M 0.067
ESSENCEm075      2005  9 26 2007ApJ...666..674M 23 24 42.2900 -  8 29  8.7000    16  -708 2209  360 0.10200 2007ApJ...666..674M  423  30 2007ApJ...666..674M 0.099
ESSENCEn263      2005 11 22 2016SDSSD.C...0000:  2  5 14.9500 -  4 56 39.1000    40  -410 1820 1421 0.36264 2016SDSSD.C...0000: 1549 109 2016SDSSD.C...0000: 0.070
ESSENCEn278      2005 11 24 2007ApJ...666..674M 23 28 17.5500 -  9 23 12.4000    22  -446 1766  296 0.30400 2007ApJ...666..674M 1297  91 2007ApJ...666..674M 0.109
ESSENCEn326      2005 11 24 2007SDSS6.C...0000: 23 29 58.5900 -  8 53 12.5000    16  -446 1766  291 0.26316 2004SDSS3.C...0000: 1128  79 2007ApJ...660..239K 0.082
ESSENCEn400      2005 11 26 2007ApJ...666..674M  1 13 13.2600 -  0 23 25.9000    16  -781 1767  676 0.42400 2007ApJ...666..674M 1811 127 2007ApJ...666..674M 0.085
ESSENCEp425      2005 11 24 2007ApJ...666..674M 23 29 56.1900 -  8 34 24.3000    20  -767 1766  291 0.45800 2007ApJ...666..674M 1956 137 2007ApJ...666..674M 0.085
ESSENCEp434      2005 11 24 2007ApJ...666..674M  1 12 40.2500 +  0 14 56.6000    15  -779 2129  683 0.33900 2007ApJ...666..674M 1447 101 2007ApJ...666..674M 0.094
ESSENCEq002      2006  9 16 2016ApJS..224....3N  2  5 12.9450 -  3 39  0.7230    15 -1029 1546   64 0.34690 2016ApJS..224....3N 1482 104 2016ApJS..224....3N 0.064
ESSENCEq022      2006  9 11 2007SDSS6.C...0000:  1 12  3.8640 -  0  1 28.9452    19 -1070 1838  387 0.22637 2016SDSSD.C...0000:  965  68 2016SDSSD.C...0000: 0.083
ESSENCEr185      2006 10 31 2007SDSS6.C...0000:  1 11 48.2450 -  0 29 49.4600    12 -1120 1428  337 0.18011 2016SDSSD.C...0000:  767  54 2016SDSSD.C...0000: 0.066
ESSENCEr317      2006 11 14 2016ApJS..224....3N  1 13 24.6580 +  0 51 27.7570    28  -778 1774  312 0.33610 2016ApJS..224....3N 1435 101 2016ApJS..224....3N 0.070
Hawk             2004 11  5 2011A&A...528A..35M 12 35 41.1600 + 62 11 37.1900   211  -281 2315  163 0.49673 2004AJ....127.3121W 2129 149 2004AJ....127.3121W 0.031
HST04Sas         2004  5 23 2004ApJ...617..240K 12 36 54.1250 + 62  8 22.2100   213  -118 2481  329 0.44643 2004AJ....127.3121W 1914 134 2004AJ....127.3121W 0.031
Kurage           2004 12 15 2001A&A...377..442W  3 32 36.0300 - 27 51 17.6600   326  -401 2184  311 0.35920 2004A&A...428.1043L 1537 108 2004A&A...428.1043L 0.021
PS1-1000003      2010  1 11 2014ApJ...795...44R  8 37 18.9380 + 44 20  1.4400     8 -2186    3    4 0.15200 2014ApJ...795...44R  653  46 2014ApJ...795...44R 0.074
PS1-1000004      2010  1 11 2014ApJ...795...44R  3 33 27.9480 - 28 22 17.4800   142 -2254  331  314 0.23100 2014ApJ...795...44R  988  69 2014ApJ...795...44R 0.023
PS1-1000005      2010  1 12 2014ApJ...795...44R  9 58 59.7580 +  3  9 27.1100    42 -1438  400   24 0.24500 2014ApJ...795...44R 1054  74 2014ApJ...795...44R 0.061
PS1-1000007      2010  1 10 2014ApJ...795...44R  2 23 30.7110 -  4 38 10.7600   147 -2223  306  289 0.13700 2014ApJ...795...44R  583  41 2014ApJ...795...44R 0.071
PS1-1000008      2010  1 10 2014ApJ...795...44R  2 24 15.9450 -  3 11 11.5300    54 -1153  306  288 0.25000 2014ApJ...795...44R 1067  86 2014ApJ...795...44R 0.076
PS1-1000009      2010  1 10 2014ApJ...795...44R  2 20 22.9590 -  4 40 21.0300    65 -1903  306  289 0.15000 2014ApJ...795...44R  639  45 2014ApJ...795...44R 0.060
PS1-10acx        2010  8 16 2014ApJ...795...44R 16  5 54.0890 + 55 11 52.3000    63 -2231  298  249 0.35000 2014ApJ...795...44R 1499 105 2014ApJ...795...44R 0.019
PS1-10bls        2010 11  7 2014ApJ...795...44R  3 32 16.1160 - 27 11 39.5100    93 -2554   31   14 0.27600 2014ApJ...795...44R 1180  83 2014ApJ...795...44R 0.020
PS1-10byr        2010 12  6 2014ApJ...795...44R 22 17 50.8010 +  1  2 33.8000   127 -2653  310  310 0.24000 2014ApJ...795...44R 1023  84 2014ApJ...795...44R 0.189
PS1-10f          2010  1 12 2014ApJ...795...44R  9 59 54.2210 +  2 24 42.8400   240 -2162  421   24 0.38000 2014ApJ...795...44R 1632 122 2014ApJ...795...44R 0.049
PS1-10ia         2010  3 20 2014ApJ...795...44R 14 11 31.0580 + 53 34 46.4800    18  -319  359    2 0.40900 2014ApJ...795...44R 1753 123 2014ApJ...795...44R 0.035
PS1-10if         2010  3 20 2014ApJ...795...44R 10  0 21.1960 +  1 25  5.2500    45 -2225  333    2 0.15000 2014ApJ...795...44R  647  46 2014ApJ...795...44R 0.056
PS1-10io         2010  4 12 2014ApJ...795...44R 10  0 44.0150 +  3 24 14.3100    43 -1528  310  294 0.22000 2014ApJ...795...44R  947  67 2014ApJ...795...44R 0.067
PS1-10j          2010  1 16 2014ApJ...795...44R 10 49 14.2200 + 58 28  2.0400    51 -2184  416    5 0.43600 2014ApJ...795...44R 1869 131 2014ApJ...795...44R 0.021
PS1-10k          2010  1 16 2014ApJ...795...44R 10  0 27.6160 +  2 41 38.5200   199 -2166  396   19 0.34000 2014ApJ...795...44R 1461 102 2014ApJ...795...44R 0.053
PS1-10n          2010  1 16 2014ApJ...795...44R 10  3 14.3850 +  3  8 39.2100    42 -1418  739   19 0.46000 2014ApJ...795...44R 1975 138 2014ApJ...795...44R 0.053
PS1-10o          2010  1 18 2014ApJ...795...44R 10  2  8.8220 +  2 43  6.8300   100 -2168  394   17 0.22000 2014ApJ...795...44R  947  67 2014ApJ...795...44R 0.055
PS1-10s          2010  1 16 2014ApJ...795...44R  9 55 57.2310 +  2 15 48.4700    36  -732  738   20 0.10100 2014ApJ...795...44R  438  31 2014ApJ...795...44R 0.060
PS1-11aj         2011  1  6 2014ApJ...795...44R 10  3 16.2740 +  3 28 29.8100    35 -1773   41   25 0.10600 2014ApJ...795...44R  459  33 2014ApJ...795...44R 0.056
PS1-11at         2011  1  5 2014ApJ...795...44R 10  1 53.0270 +  2  2 33.5300   176 -2520   75   27 0.32000 2014ApJ...795...44R 1375  96 2014ApJ...795...44R 0.048
PS1-11bk         2011  1 11 2014ApJ...795...44R  9 56 19.7610 +  1 24 34.0800    38 -2129   36   21 0.16000 2014ApJ...795...44R  690  49 2014ApJ...795...44R 0.063
PS1-11fi         2011  2  5 2014ApJ...795...44R 14 12 57.0700 + 52 44 37.1900    20  -641   37   36 0.08200 2014ApJ...795...44R  353  25 2014ApJ...795...44R 0.029
PS1-11kk         2011  2 10 2014ApJ...795...44R 16 10 49.2770 + 55 15  5.3100    50 -2781  120   71 0.30000 2014ApJ...795...44R 1285 100 2014ApJ...795...44R 0.018
PS1-11uw         2011  4 24 2014ApJ...795...44R 16  4 56.2870 + 54 52 41.3000    83 -2482   47    2 0.30000 2014ApJ...795...44R 1285  90 2014ApJ...795...44R 0.028
PS1-11w          2011  1  5 2014ApJ...795...44R 10 54 43.7840 + 58 37 35.6200    87 -2538   62   63 0.17400 2014ApJ...795...44R  747  53 2014ApJ...795...44R 0.023
PS1-11yj         2011  5 24 2014ApJ...795...44R 16  8 30.4690 + 53 41  7.1700    44 -2567   17   14 0.10700 2014ApJ...795...44R  459  33 2014ApJ...795...44R 0.037
PS1-11yu         2011  5 24 2014ApJ...795...44R 16 12 46.1790 + 54 52 25.4000    49 -2884   17   13 0.36000 2014ApJ...795...44R 1542 116 2014ApJ...795...44R 0.030
PS1-11zu         2011  5 27 2014ApJ...795...44R 16  6 28.1840 + 53 52 18.4900    43 -2570   14   11 0.36000 2014ApJ...795...44R 1542 108 2014ApJ...795...44R 0.030
PS1-11zv         2011  5 27 2014ApJ...795...44R 16 11 37.1520 + 53 58 12.9600    43 -2570   14   11 0.35000 2014ApJ...795...44R 1499 105 2014ApJ...795...44R 0.026
PS1-11zw         2011  5 27 2014ApJ...795...44R 16 10 25.8140 + 54  8 58.4800    44 -2570   14   11 0.42300 2014ApJ...795...44R 1812 127 2014ApJ...795...44R 0.032
PSc080064        2010  9  3 2014ApJ...795...44R  3 29 42.0710 - 27 52 38.1100    58 -2489   96   78 0.06600 2014ApJ...795...44R  281  21 2014ApJ...795...44R 0.024
PSc080646        2010  9 10 2014ApJ...795...44R 22 18 29.3340 +  0 56 29.3500   127 -2566  397  397 0.33000 2014ApJ...795...44R 1408 108 2014ApJ...795...44R 0.168
PSc080723        2010  9 29 2014ApJ...795...44R  2 19 56.7280 -  3 57 38.1800    49 -2166   44   26 0.43100 2014ApJ...795...44R 1842 129 2014ApJ...795...44R 0.056
PSc090275        2010 10 13 2014ApJ...795...44R  3 36 17.3010 - 28  3  5.4400    69 -1766   56   39 0.14000 2014ApJ...795...44R  598  42 2014ApJ...795...44R 0.029
PSc091748        2010 10 31 2014ApJ...795...44R  3 28 29.4940 - 26 49 42.5800    61 -1785   38   21 0.14800 2014ApJ...795...44R  632  45 2014ApJ...795...44R 0.029
PSc100163        2010 11 10 2014ApJ...795...44R  2 21 46.1620 -  5  9  5.7600    93 -2207    2    1 0.31900 2014ApJ...795...44R 1363  96 2014ApJ...795...44R 0.063
PSc100206        2010 11  7 2014ApJ...795...44R  3 30  4.3620 - 28 15 24.0900    55 -2530   31   13 0.21700 2014ApJ...795...44R  928  65 2014ApJ...795...44R 0.022
PSc100405        2010 11 24 2014ApJ...795...44R  3 34 30.8520 - 27 19 14.0900    63 -2543   14    1 0.10300 2014ApJ...795...44R  439  31 2014ApJ...795...44R 0.031
PSc180561        2011  7 28 2014ApJ...795...44R 22 17 50.9840 +  1 28  6.3900     2  -674   76   76 0.23000 2014ApJ...795...44R  980  81 2014ApJ...795...44R 0.134
PTF09foz         2009 10  9 2007SDSS6.C...0000:  0 42 11.8930 -  9 52 54.6500    32 -1095  706  344 0.05440 2003SDSS1.C...0000:  228  17 2003SDSS1.C...0000: 0.089
PTF10cko         2010  2 24 2007SDSS6.C...0000: 12 11 15.3700 + 13 44  1.5000     3 -2145   26   27 0.06473 2005SDSS4.C...0000:  282  20 2005SDSS4.C...0000: 0.091
PTF10cwm         2010  3 13 2007SDSS6.C...0000: 12 32 55.4100 +  4 29 11.3000     7 -1060  392    4 0.07929 2004SDSS2.C...0000:  344  24 2004SDSS2.C...0000: 0.053
PTF10fej         2010  3 25 2007SDSS6.C...0000: 16  6 19.3200 + 53 55 16.8000    62 -2142  442   40 0.10995 2003SDSS1.C...0000:  471  33 2003SDSS1.C...0000: 0.026
PTF10gsp         2010  4 27 2007SDSS6.C...0000: 13 53 35.9700 + 39 58 22.2000     5 -1783  315  315 0.10658 2005SDSS4.C...0000:  459  32 2005SDSS4.C...0000: 0.035
PTF10nda         2010  6 27 2007SDSS6.C...0000: 13 57  9.7300 + 61 15  9.1000     5 -1939  295  250 0.10069 2004SDSS2.C...0000:  433  31 2004SDSS2.C...0000: 0.050
PTF10qna         2010  8  2 20032dF...C...0000C  0 47 50.8300 - 25 57 56.4000     5 -2476  397  398 0.09450 20032dF...C...0000C  401  28 20032dF...C...0000C 0.041
PTF10rbp         2010  8  8 20032MASX.C.......:  1 16 37.7800 -  1 49 28.2000     2  -670  446  447 0.08230 2014MNRAS.438.1391P  348  25 2014MNRAS.438.1391P 0.144
PTF10trp         2010  8 27 2007SDSS6.C...0000: 21 28  8.0100 +  9 51 14.0000    13 -2248  343   28 0.04888 2004SDSS2.C...0000:  205  15 2004SDSS2.C...0000: 0.121
PTF10ujt         2010  9  1 2007SDSS6.C...0000:  1 49 34.3400 -  8 48  2.5000     5 -2524  405  405 0.14276 2003SDSS1.C...0000:  607  43 2003SDSS1.C...0000: 0.071
PTF10vnu         2010  9 16 1990MNRAS.243..692M  1 11  3.3600 +  0 26 27.4000     8 -2536   53   11 0.04611 2016SDSSD.C...0000:  193  14 2016SDSSD.C...0000: 0.074
PTF11dej         2011  5  4 20032MASX.C.......: 14 15 54.3400 + 30 22  9.9000     5 -2171   31   19 0.08223 2011ApJ...735..125S  355  25 2011ApJ...735..125S 0.046
SDSS-II SN 10066 2005 11  3 2007SDSS6.C...0000: 21 36  0.7200 -  0  3 14.8680   146   -88 1779  276 0.44700 2011ApJ...738..162S 1910 134 2011ApJ...738..162S 0.170
SDSS-II SN 10113 2005 11  1 2010ApJ...713.1026D  3 36 43.6280 -  0  8 25.2000    11  -705 1492  404 0.29600 2010ApJ...713.1026D 1266  89 2010ApJ...713.1026D 0.276
SDSS-II SN 10146 2005 10 20 2007SDSS6.C...0000:  1 43  7.0080 +  1 15  4.8240     8  -381 1093  717 0.28421 2016SDSSD.C...0000: 1213  85 2016SDSSD.C...0000: 0.085
SDSS-II SN 10299 2005 11  5 2007SDSS6.C...0000: 22 49  3.3600 +  0 59 36.8900    10  -452 1068 1069 0.23800 2011ApJ...738..162S 1014  71 2011ApJ...738..162S 0.255
SDSS-II SN 10450 2005 11  2 2007SDSS6.C...0000: 22 29  6.2400 -  1  7 43.2120    21  -448 2170  267 0.27200 2011ApJ...738..162S 1160  84 2011ApJ...738..162S 0.183
SDSS-II SN 10559 2005 11  2 2010ApJ...713.1026D 23 36 27.9680 -  1 13 35.5300    10  -750  686  325 0.27700 2011ApJ...738..162S 1181  83 2011ApJ...738..162S 0.085
SDSS-II SN 11026 2005 10 21 2007SDSS6.C...0000: 21 43 13.6800 +  0 53 27.9280     8  -782 1053 1053 0.28429 2016SDSSD.C...0000: 1213  85 2016SDSSD.C...0000: 0.166
SDSS-II SN 11370 2005 11  2 2007SDSS6.C...0000:  0 45 52.1040 -  0 42 50.2740    12  -759  704  691 0.45590 2006MNRAS.372..425C 1948 136 2006MNRAS.372..425C 0.054
SDSS-II SN 11518 2005 11 23 2007SDSS6.C...0000:  0 33 38.3712 +  0 32 18.4090    12  -784  669  341 0.31600 2011ApJ...738..162S 1348  94 2011ApJ...738..162S 0.060
SDSS-II SN 1166  2005  9  9 2007SDSS6.C...0000:  0 37 25.3500 +  0 58 23.8000    16  -709 1098  753 0.38240 2011ApJ...740...92G 1633 114 2011ApJ...740...92G 0.053
SDSS-II SN 12199 2005 11 23 2007SDSS6.C...0000: 23 16 39.6260 -  1  9 29.6100     8  -821 1050  308 0.31046 2016SDSSD.C...0000: 1324  93 2016SDSSD.C...0000: 0.118
SDSS-II SN 12804 2006  8 28 2007SDSS6.C...0000:  1 12 48.4080 +  1  2 24.6100    21  -700 1492   65 0.13400 2010ApJ...713.1026D  569  40 2010ApJ...713.1026D 0.083
SDSS-II SN 12852 2006  8 27 2010ApJ...713.1026D 20 57  0.7300 +  0 41 20.9000     7 -1098 1055 1055 0.26400 2010ApJ...713.1026D 1126  79 2010ApJ...713.1026D 0.203
SDSS-II SN 12875 2006  8 27 2007SDSS6.C...0000: 23 48 30.4800 -  0  3 43.8588    16 -1043  739   19 0.26472 2016SDSSD.C...0000: 1129  79 2016SDSSD.C...0000: 0.077
SDSS-II SN 12879 2006  8 27 2007SDSS6.C...0000:  0 29 47.8070 -  0  9 43.0900    10 -1057  392  392 0.42900 2011ApJ...738..162S 1832 128 2011ApJ...738..162S 0.061
SDSS-II SN 12936 2006  8 28 2010ApJ...713.1026D  2  8 10.9100 -  1  3  5.4000     8 -1047  782  782 0.19400 2010ApJ...713.1026D  827  58 2010ApJ...713.1026D 0.101
SDSS-II SN 12941 2006  8 27 2011ApJ...738..162S 23 47  7.2000 -  0 35 57.0228     6 -1043  731   33 0.28600 2011ApJ...738..162S 1220  85 2011ApJ...738..162S 0.126
SDSS-II SN 12974 2006  8 28 2007SDSS6.C...0000:  1 26 34.0320 -  0 13 42.0096    14  -701  759  403 0.30630 2016SDSSD.C...0000: 1307  92 2016SDSSD.C...0000: 0.078
SDSS-II SN 12978 2006  8 28 2011ApJ...738..162S  0 28 40.1190 +  0  8 52.5200     8  -705  761  404 0.17000 2011ApJ...738..162S  723  51 2011ApJ...738..162S 0.058
SDSS-II SN 1302  2005  9  9 2007SDSS6.C...0000:  3 34 37.1520 +  0 53 30.8510     4  -652 1180 1180 0.28200 2011ApJ...738..162S 1206  84 2011ApJ...738..162S 0.267
SDSS-II SN 13096 2006  9 15 2007SDSS6.C...0000: 23 53 28.8000 -  1 12  8.1000    12 -1062  422   37 0.36300 2010ApJ...713.1026D 1549 109 2010ApJ...713.1026D 0.075
SDSS-II SN 13108 2006  9 16 2010ApJ...713.1026D  0 39 28.9890 -  1 12  1.1600    10 -1064  407  385 0.28800 2010ApJ...713.1026D 1023  72 2011ApJ...738..162S 0.067
SDSS-II SN 13177 2006  9 12 2007SDSS6.C...0000:  1 26 25.7520 +  0 33 52.9340     6  -716  385  386 0.31869 2016SDSSD.C...0000: 1360  95 2016SDSSD.C...0000: 0.081
SDSS-II SN 13323 2006  9 11 2007SDSS6.C...0000: 21 32 12.3040 -  0  8  4.7000   572 -1117 1809  318 0.23230 2011ApJ...738..162S  990  82 2011ApJ...738..162S 0.106
SDSS-II SN 13333 2006  9 11 2007SDSS6.C...0000: 21 14 35.7600 +  0 16 41.4590    10  -758 1035  736 0.21400 2011ApJ...738..162S  912  64 2011ApJ...738..162S 0.283
SDSS-II SN 13378 2006  9 11 2007SDSS6.C...0000:  2 26 10.2240 +  1  8 47.1840     8 -1022  773  773 0.30900 2005ApJS..158..161H 1320  92 2005ApJS..158..161H 0.087
SDSS-II SN 13393 2006  9 15 2007SDSS6.C...0000: 22 52 57.1200 +  0 37  3.0000    14  -764  754   23 0.27000 2011ApJ...738..162S 1151  81 2011ApJ...738..162S 0.225
SDSS-II SN 13411 2006  8 28 2007SDSS6.C...0000: 21  0 45.6000 +  0 11 30.1700    14 -1099 1054  736 0.16300 2011ApJ...740...92G  694  49 2011ApJ...740...92G 0.223
SDSS-II SN 1342  2005  9  9 2010ApJ...713.1026D 23  6  6.6050 +  0  7  1.2400     7  -686 1126 1127 0.28300 2010ApJ...713.1026D 1207  85 2010ApJ...713.1026D 0.115
SDSS-II SN 13452 2006  9 15 2007SDSS6.C...0000:  0  7 40.9940 -  0 21  4.5400    12 -1060  744  382 0.49400 2011ApJ...738..162S 2111 148 2011ApJ...738..162S 0.128
SDSS-II SN 13458 2006  9 16 2007SDSS6.C...0000:  1  5 51.1980 -  0 15  1.6900 a  14 -1075  407  386 0.31910 2011ApJ...738..162S 1362  95 2011ApJ...738..162S 0.101
SDSS-II SN 13465 2006  9 15 2007SDSS6.C...0000: 23 15 31.9200 +  0  0 58.2000    18 -1117 1106   18 0.26700 2011ApJ...738..162S 1194  84 2005ApJS..158..161H 0.110
SDSS-II SN 13476 2006  9 15 2010ApJ...713.1026D 23 44  4.0080 -  0 47 27.4400    10     0  714   12 0.25700 2011ApJ...738..162S 1095  77 2011ApJ...738..162S 0.082
SDSS-II SN 13507 2006  9 12 2007SDSS6.C...0000:  1 41 49.5840 -  0 47 44.4120    12 -1062  765  378 0.31800 2011ApJ...738..162S 1358  95 2011ApJ...738..162S 0.079
SDSS-II SN 13520 2006  9 11 2007SDSS6.C...0000:  1  8 42.0820 -  0  0 57.2700    10 -1070 1520  391 0.29300 2011ApJ...738..162S 1250  88 2011ApJ...738..162S 0.090
SDSS-II SN 13529 2006  9 11 2007SDSS6.C...0000:  1 26 52.8120 +  0 20 12.4500     6  -715  388  389 0.31500 2011ApJ...738..162S 1345  94 2011ApJ...738..162S 0.089
SDSS-II SN 13615 2006  9 17 2007SDSS6.C...0000: 20 45 38.9900 +  1 11 12.1200    64  -797 1386  674 0.23200 2010ApJ...713.1026D  989  69 2010ApJ...713.1026D 0.224
SDSS-II SN 13646 2006  9 11 2007SDSS6.C...0000: 23 49 53.4170 -  1  1 55.6100    10 -1114  403  359 0.29200 2010ApJ...713.1026D 1245  87 2010ApJ...713.1026D 0.085
SDSS-II SN 13659 2006  9 11 2011ApJ...738..162S  3  6 42.6240 -  1  2 28.8600    15 -1018 1178  405 0.28700 2011ApJ...738..162S 1226  86 2011ApJ...738..162S 0.190
SDSS-II SN 13716 2006  9 18 2011ApJ...738..162S 20 59 48.9600 +  0 29 18.5390     5 -1120 1033 1033 0.32200 2011ApJ...738..162S 1375  96 2011ApJ...738..162S 0.229
SDSS-II SN 13729 2006  9 18 2010ApJ...713.1026D 21 15 40.4970 +  0 52 31.0000    14  -765 1035  720 0.34300 2010ApJ...713.1026D 1464 103 2010ApJ...713.1026D 0.243
SDSS-II SN 13732 2006  9 18 2016SDSSD.C...0000: 21 37  4.3200 +  0 54  3.7260    22 -1114  721  300 0.40223 2016SDSSD.C...0000: 1718 120 2016SDSSD.C...0000: 0.155
SDSS-II SN 13737 2006  9 15 2007SDSS6.C...0000: 22 35 42.3120 +  0 57 45.6700     2  -751 1853 1853 0.32900 2010ApJ...713.1026D 1404  98 2010ApJ...713.1026D 0.220
SDSS-II SN 13813 2006  9 18 2007SDSS6.C...0000: 21 13 17.0080 -  0 24 17.0700    14    -2 1040  692 0.24000 2010ApJ...713.1026D 1023  72 2010ApJ...713.1026D 0.178
SDSS-II SN 13833 2006  9 11 2010ApJ...713.1026D 23 37 17.1720 -  0 12 33.5900    12 -1063  374   12 0.45400 2011ApJ...738..162S 1939 136 2011ApJ...738..162S 0.100
SDSS-II SN 13843 2006  9 17 2010ApJ...713.1026D 21 16 38.4800 +  0 12 25.8000    15  -764 1090  723 0.43300 2010ApJ...713.1026D 1850 130 2010ApJ...713.1026D 0.246
SDSS-II SN 1385  2005  9  9 2007SDSS6.C...0000:  0 35 18.5140 +  0  4 33.1900    12  -709  744  416 0.28700 2011ApJ...738..162S 1224  86 2011ApJ...738..162S 0.056
SDSS-II SN 13859 2006  9 16 2010ApJ...713.1026D  0 44 14.9240 +  0 58  1.3400    14 -1077  406  357 0.32400 2010ApJ...713.1026D 1366  96 2011ApJ...738..162S 0.058
SDSS-II SN 13864 2006  9 15 2007SDSS6.C...0000: 23 14 17.7840 +  0 11 27.8300     6 -1117  755  756 0.29310 2011ApJ...738..162S 1250  88 2011ApJ...738..162S 0.112
SDSS-II SN 13867 2006  9 18 2007SDSS6.C...0000: 23 25 49.1770 +  0  1 46.0600   190 -1119 1135    0 0.33300 2010ApJ...713.1026D 1421 100 2010ApJ...713.1026D 0.106
SDSS-II SN 13896 2006  9 19 2010ApJ...713.1026D  0 10 51.0870 -  0  4 11.4200    22 -1064  764  381 0.15700 2011ApJ...738..162S  667  47 2011ApJ...738..162S 0.092
SDSS-II SN 13902 2006  9 11 2007SDSS6.C...0000: 23 15 53.4110 +  0 15  8.6000    12 -1112 1110   22 0.29900 2005ApJS..158..161H 1275  89 2005ApJS..158..161H 0.122
SDSS-II SN 13907 2006 10  1 2010ApJ...713.1026D  0 56 43.0410 +  0 13 57.2100    12 -1090  393  359 0.19780 2011ApJ...738..162S  842  59 2011ApJ...738..162S 0.061
SDSS-II SN 13908 2006  9 17 2007SDSS6.C...0000:  1  3 39.7860 +  0 17 42.7100    10 -1076  406  385 0.02395 2012ApJ...755...61S 1023  72 2010ApJ...713.1026D 0.101
SDSS-II SN 13909 2006  9 17 2007SDSS6.C...0000:  1  5 40.8700 +  0 18 43.3000     8 -1076  406  385 0.29300 2010ApJ...713.1026D 1250  88 2010ApJ...713.1026D 0.082
SDSS-II SN 1403  2005  9  9 2007SDSS6.C...0000: 23 58 48.9190 +  0 25 55.0400     6  -689  791  409 0.34100 2010ApJ...713.1026D 1455 102 2010ApJ...713.1026D 0.092
SDSS-II SN 14046 2006 11 11 2007SDSS6.C...0000: 23 24 46.0800 +  0 11  0.8000   136 -1173 1079  295 0.47443 2016SDSSD.C...0000: 2027 142 2016SDSSD.C...0000: 0.118
SDSS-II SN 14074 2006  9 27 2010ApJ...713.1026D 22 48 30.2450 -  0 49 30.8400     9   -14 1771   11 0.28800 2011ApJ...738..162S 1228  86 2011ApJ...738..162S 0.255
SDSS-II SN 14093 2006  9 17 2007SDSS6.C...0000:  1 46  9.4340 -  1  3 22.6200     6  -713  763  764 0.42700 2010ApJ...713.1026D 1825 128 2010ApJ...713.1026D 0.093
SDSS-II SN 14113 2006  9 16 2007SDSS6.C...0000:  1 53 46.6760 -  0 49  6.0600    14  -712  765  765 0.21600 2011ApJ...738..162S  921  65 2011ApJ...738..162S 0.088
SDSS-II SN 14137 2006  9 16 2007SDSS6.C...0000:  3 46  4.6080 -  0 24  2.6604     4 -1020  812  813 0.31165 2016SDSSD.C...0000: 1333  93 2016SDSSD.C...0000: 0.503
SDSS-II SN 1415  2005  9 14 2007SDSS6.C...0000:  0 24 25.5550 +  0 35 57.5100    57  -740 1496  755 0.21199 2003SDSS1.C...0000:  903  63 2003SDSS1.C...0000: 0.062
SDSS-II SN 14205 2006  9 11 2007SDSS6.C...0000:  1  8 45.7680 +  0 44  0.5532    12 -1070 1478  378 0.25367 2016SDSSD.C...0000: 1082  76 2016SDSSD.C...0000: 0.073
SDSS-II SN 14231 2006  9 30 2010ApJ...713.1026D  3 50 35.9360 +  0 47 15.3600     7 -1034 1155  808 0.12900 2011ApJ...738..162S  551  39 2011ApJ...738..162S 0.539
SDSS-II SN 14250 2006  9 17 2007SDSS6.C...0000:  0 51 17.3820 -  0 36 18.8700     6 -1078  398  372 0.39500 2011ApJ...738..162S 1687 118 2011ApJ...738..162S 0.149
SDSS-II SN 14268 2006  9 22 2010ApJ...713.1026D  3 28 47.8620 +  0 23 28.0400     7 -1032 1162  462 0.25900 2010ApJ...713.1026D 1026  72 2011ApJ...738..162S 0.355
SDSS-II SN 14305 2006  9 19 2011ApJ...738..162S 20 47 52.5600 -  0 35 36.5892    11   -43 1384  307 0.30700 2011ApJ...738..162S 1311  92 2011ApJ...738..162S 0.195
SDSS-II SN 14317 2006  9 29 2007SDSS6.C...0000: 21  2 16.9810 +  0 19 50.0800    23 -1131 1029  297 0.18100 2011ApJ...738..162S  771  69 2011ApJ...738..162S 0.240
SDSS-II SN 14327 2006  9 19 2007SDSS6.C...0000:  0  9 22.9800 -  0 11 24.5000    10 -1064  764  381 0.42093 2016SDSSD.C...0000: 1798 126 2016SDSSD.C...0000: 0.159
SDSS-II SN 14330 2006  9 29 2007SDSS6.C...0000:  0 28 30.1800 -  0  4  6.2580    10 -1090  359  359 0.25283 2016SDSSD.C...0000: 1078  76 2016SDSSD.C...0000: 0.056
SDSS-II SN 14333 2006  9 28 2007SDSS6.C...0000:  1  5  8.4960 -  0  0 45.3400     4 -1087  374  374 0.27100 2011ApJ...738..162S 1156  92 2011ApJ...738..162S 0.077
SDSS-II SN 14343 2006  9 19 2016SDSSD.C...0000:  0  2 49.7180 -  0 57 14.5700    14 -1064  414  377 0.34305 2016SDSSD.C...0000: 1464 103 2016SDSSD.C...0000: 0.101
SDSS-II SN 14346 2006  9 28 2007SDSS6.C...0000:  0 28 35.7264 -  1  0 13.3920    14 -1089  409  360 0.13200 2011ApJ...738..162S  560  39 2011ApJ...738..162S 0.053
SDSS-II SN 14347 2006  9 17 2010ApJ...713.1026D  1  7 55.3960 -  1  1  1.4500    10 -1076  740  385 0.29800 2011ApJ...738..162S 1272  89 2011ApJ...738..162S 0.131
SDSS-II SN 14361 2006  9 11 2010ApJ...713.1026D  2 54  3.7160 -  0  6 18.8700     9  -660 1140  403 0.37500 2010ApJ...713.1026D 1624 114 2011ApJ...738..162S 0.202
SDSS-II SN 14389 2006  9 17 2015NEDR....1M...1S  1 48  9.2690 +  0 17 45.9100     6  -713  763  763 0.23250 2011ApJ...738..162S  992  70 2011ApJ...738..162S 0.101
SDSS-II SN 14403 2006  9 28 2007SDSS6.C...0000:  1  7 21.1700 +  0 39  7.1000    20 -1087 1461  395 0.29300 2010ApJ...713.1026D 1250  88 2010ApJ...713.1026D 0.079
SDSS-II SN 14438 2006  9 20 2007SDSS6.C...0000: 22 40 15.6590 -  1  4  9.5100    13  -770  728  729 0.28200 2010ApJ...713.1026D 1203  84 2010ApJ...713.1026D 0.149
SDSS-II SN 14445 2006  9 27 1990MNRAS.243..692M 22 43 51.0360 -  0 45 14.1800    16  -778 1775  734 0.23701 2016SDSSD.C...0000: 1010  71 2016SDSSD.C...0000: 0.170
SDSS-II SN 14470 2006  9 27 2007SDSS6.C...0000:  2 56 51.5910 -  0 21  6.2000     8  -676  386  387 0.17900 2010ApJ...713.1026D  764  54 2010ApJ...713.1026D 0.176
SDSS-II SN 14505 2006  9 16 2007SDSS6.C...0000:  2 12 45.4800 -  1  5 21.2280    10 -1066  767   64 0.34500 2011ApJ...738..162S 1474 103 2011ApJ...738..162S 0.069
SDSS-II SN 14524 2006 10  2 2010ApJ...713.1026D  2 46 15.0820 -  0 47 51.9400     9 -1070 1877  767 0.27190 2011ApJ...738..162S 1161  92 2011ApJ...738..162S 0.084
SDSS-II SN 14525 2006 10  2 2010ApJ...713.1026D  1  7 31.8720 +  0 28 38.8000    11 -1091 1457  370 0.15460 2011ApJ...738..162S  658  46 2011ApJ...738..162S 0.083
SDSS-II SN 14531 2006  9 27 2010ApJ...713.1026D  0 10 29.8280 +  0 29  4.6900    20 -1072  734  370 0.41300 2011ApJ...738..162S 1764 124 2011ApJ...738..162S 0.077
SDSS-II SN 14617 2006  9 27 2010ApJ...713.1026D  3 33 27.5340 +  1  1 12.9600    14 -1035  797  455 0.26500 2011ApJ...738..162S 1133  79 2011ApJ...738..162S 0.296
SDSS-II SN 14624 2006  9 19 2007SDSS6.C...0000: 21 33 45.9150 +  0 20 45.2800   543 -1102 1801  310 0.36100 2011ApJ...738..162S 1541 108 2011ApJ...738..162S 0.130
SDSS-II SN 14638 2006  9 19 2007SDSS6.C...0000: 23 54 14.3660 -  0  7 29.0900    14 -1064  716   34 0.33100 2010ApJ...713.1026D 1412  99 2010ApJ...713.1026D 0.075
SDSS-II SN 14708 2006  9 28 2007SDSS6.C...0000:  1  1 15.4980 -  0 27 53.5700    10 -1087  395  374 0.33700 2010ApJ...713.1026D 1439 101 2010ApJ...713.1026D 0.097
SDSS-II SN 14750 2006  9 29 2007SDSS6.C...0000:  2 18  4.5640 +  0 39 11.0400    10 -1040  756  404 0.21490 2011ApJ...738..162S  917  64 2011ApJ...738..162S 0.118
SDSS-II SN 1478  2005  9  9 2007SDSS6.C...0000:  2 11  7.5120 +  0  8 49.6030     4  -655 1166 1167 0.20196 2016SDSSD.C...0000:  861  60 2016SDSSD.C...0000: 0.081
SDSS-II SN 14784 2006  9 20 2007SDSS6.C...0000: 21 35 11.7600 -  0 20 55.9000   257 -1126 1458  313 0.19200 2011ApJ...738..162S  817  72 2011ApJ...738..162S 0.114
SDSS-II SN 14786 2006  9 15 2010ApJ...713.1026D 22  7 16.9010 -  0 19 16.9500    10    -2 1108   16 0.27300 2011ApJ...738..162S 1164  82 2011ApJ...738..162S 0.281
SDSS-II SN 14883 2006  9 30 2011ApJ...738..162S  1 32 36.4320 -  0 44 15.2160    10  -734  749    5 0.21200 2011ApJ...738..162S  904  63 2011ApJ...738..162S 0.092
SDSS-II SN 14888 2006  9 27 2010ApJ...713.1026D  1 42 49.1150 -  0 38 59.1300    10  -723  763  375 0.36600 2010ApJ...713.1026D 1563 110 2010ApJ...713.1026D 0.077
SDSS-II SN 14900 2006  9 27 2007SDSS6.C...0000:  3  0 56.6880 -  0 38  8.1200    10 -1034  813  786 0.43200 2010ApJ...713.1026D 1847 129 2010ApJ...713.1026D 0.351
SDSS-II SN 14907 2006  9 27 2011ApJ...738..162S  3 50 35.9520 -  0 40 36.7320    13  -690 1884   76 0.33000 2011ApJ...738..162S 1411  99 2011ApJ...738..162S 0.536
SDSS-II SN 14916 2006  9 27 2007SDSS6.C...0000:  1 52  5.8410 -  1  8 30.3900    10  -723  754  754 0.26200 2011ApJ...738..162S 1118  78 2011ApJ...738..162S 0.081
SDSS-II SN 14963 2006  9 18 2011ApJ...738..162S  1 10 20.0160 +  0 57  0.6300    10 -1077 1471  371 0.02600 2011ApJ...738..162S  107   9 2011ApJ...738..162S 0.091
SDSS-II SN 15033 2006 10  3 2007SDSS6.C...0000:  1  3  6.8100 -  0  9 24.2000     6 -1092  381  382 0.22000 2012ApJ...755...61S  938  66 2010ApJ...713.1026D 0.103
SDSS-II SN 15074 2006 10  1 2007SDSS6.C...0000:  3 26 15.3360 +  0 13 18.1600     6 -1041  806  806 0.20300 2011ApJ...738..162S  867  61 2011ApJ...738..162S 0.312
SDSS-II SN 15075 2006 10  1 2007SDSS6.C...0000:  3 27 32.7120 +  0 20 48.6600    11 -1041 1153  453 0.35300 2011ApJ...738..162S 1509 106 2011ApJ...738..162S 0.348
SDSS-II SN 15080 2006  9 17 2011ApJ...738..162S 21  7 31.2000 -  1  2 19.3920    12    -2 1041  693 0.25900 2011ApJ...738..162S 1105  77 2011ApJ...738..162S 0.181
SDSS-II SN 15101 2006 10  3 2007SDSS6.C...0000: 21 31  8.4000 -  0 29 10.0860   409 -1139 1445  299 0.16300 2011ApJ...738..162S  693  49 2011ApJ...738..162S 0.132
SDSS-II SN 15103 2006  9 29 2010ApJ...713.1026D 22 32 23.6840 -  0 30 16.5600     2  -765 1839 1840 0.37300 2011ApJ...738..162S 1592 112 2011ApJ...738..162S 0.161
SDSS-II SN 15137 2006  9 27 2007SDSS6.C...0000: 23 44 25.7860 -  0 48 23.4000    10   -12  702   21 0.28100 2010ApJ...713.1026D 1198  84 2010ApJ...713.1026D 0.087
SDSS-II SN 15160 2006 10  3 2011ApJ...738..162S 23 53 42.9450 -  0 34 44.7600    14 -1080  405   21 0.21500 2011ApJ...738..162S  916  64 2011ApJ...738..162S 0.085
SDSS-II SN 15198 2006 10 12 2010ApJ...713.1026D  2 18 30.6040 -  0 12 43.9600     6 -1053  743  743 0.29000 2010ApJ...713.1026D 1238  87 2010ApJ...713.1026D 0.096
SDSS-II SN 15239 2006 10  1 2007SDSS6.C...0000:  0  2 25.6700 -  0 55  5.4480     8 -1076  372  365 0.33100 2011ApJ...738..162S 1412  99 2011ApJ...738..162S 0.097
SDSS-II SN 15255 2006 10  2 2007SDSS6.C...0000: 22 12 24.0000 -  0 15 32.5188    52  -786 1418  689 0.30200 2011ApJ...738..162S 1288  90 2011ApJ...738..162S 0.210
SDSS-II SN 15272 2006 10  2 2007SDSS6.C...0000: 23 23  5.5520 +  0  5  4.0600    19 -1133 1120  693 0.28030 2011ApJ...738..162S 1195  94 2011ApJ...738..162S 0.125
SDSS-II SN 15347 2006 10 11 2007SDSS6.C...0000: 21 41 37.2560 +  1 12 15.0700     6 -1137  698  699 0.24400 2011ApJ...738..162S 1040  73 2011ApJ...738..162S 0.143
SDSS-II SN 15353 2006 10 21 2007SDSS6.C...0000: 23 21  9.9980 -  0 10 33.0200    10 -1152 1100  725 0.29960 2011ApJ...738..162S 1278  90 2011ApJ...738..162S 0.111
SDSS-II SN 15359 2006 10 11 2010ApJ...713.1026D 23  9 49.5300 +  0 18 38.2000     8 -1142  730  730 0.26200 2010ApJ...713.1026D 1194  84 2011ApJ...738..162S 0.125
SDSS-II SN 15417 2006 10 12 2010ApJ...713.1026D  1  2 13.8950 +  0 27 43.1600    10 -1101  394  360 0.27700 2011ApJ...738..162S 1182  83 2011ApJ...738..162S 0.091
SDSS-II SN 15419 2006 10 12 2007SDSS6.C...0000:  1 19 37.2540 +  0 53  8.5600    12  -746  724   47 0.26700 2010ApJ...713.1026D 1139  80 2010ApJ...713.1026D 0.086
SDSS-II SN 15467 2006 10 21 2011ApJ...740...92G 21 20  4.8000 -  0 10 38.4800     8   -35  668  634 0.21043 2011ApJ...740...92G  897  63 2011ApJ...740...92G 0.155
SDSS-II SN 15496 2006 10 13 2007SDSS6.C...0000:  0 32 17.7580 +  0 16 28.3500    10    -3  344  327 0.23700 2010ApJ...713.1026D 1010  71 2010ApJ...713.1026D 0.058
SDSS-II SN 15533 2006 10 20 2007SDSS6.C...0000: 23 35 27.1110 -  0 22 24.1100     8 -1102  334  335 0.34446 2016SDSSD.C...0000: 1470 103 2016SDSSD.C...0000: 0.098
SDSS-II SN 15539 2006 10 14 2011ApJ...738..162S 22  7 48.0000 +  0 10  0.9588    20  -798 1079  698 0.20800 2011ApJ...738..162S  886  62 2011ApJ...738..162S 0.237
SDSS-II SN 15549 2006 10 11 2007SDSS6.C...0000: 21 34  2.5960 +  0 38  3.1200   512  -439 1437  277 0.42900 2011ApJ...738..162S 1833 128 2011ApJ...738..162S 0.164
SDSS-II SN 15587 2006 10 22 2007SDSS6.C...0000:  3 37 40.1420 +  0 59 54.1600     4 -1060  773  773 0.21886 2003SDSS1.C...0000:  935  66 2003SDSS1.C...0000: 0.257
SDSS-II SN 15603 2006 10 29 2007SDSS6.C...0000: 23 43 46.1940 -  1 11 32.4900    16 -1162  327  327 0.05400 2011ApJ...738..162S  226  16 2011ApJ...738..162S 0.081
SDSS-II SN 15633 2006 10 16 2007SDSS6.C...0000: 23 35 37.6800 -  0 50 21.2000     8 -1098  338  339 0.45119 2016SDSSD.C...0000: 1927 135 2016SDSSD.C...0000: 0.088
SDSS-II SN 15675 2006 10 17 2007SDSS6.C...0000: 22 52 41.6930 +  0 21 51.2400    14  -796  722  723 0.23450 2011ApJ...738..162S  999  70 2011ApJ...738..162S 0.252
SDSS-II SN 15697 2006 10 13 2011ApJ...738..162S  2  0  3.9360 +  0 46 34.6550     7  -738 1105 1105 0.12700 2011ApJ...738..162S  540  38 2011ApJ...738..162S 0.068
SDSS-II SN 15737 2006 10  3 2007SDSS6.C...0000:  0 49 28.5280 -  0  3 35.7300     6 -1094  356  356 0.32300 2011ApJ...738..162S 1379  97 2011ApJ...738..162S 0.093
SDSS-II SN 15748 2006 10 23 2007SDSS6.C...0000:  3 12 27.4990 -  0  7 50.2100    15 -1063  791  363 0.15700 2010ApJ...713.1026D  670  47 2010ApJ...713.1026D 0.200
SDSS-II SN 15751 2006 10 13 2010ApJ...713.1026D  3 36  6.7800 -  0  3  6.0200     6 -1051  784   58 0.32100 2011ApJ...738..162S 1373  96 2011ApJ...738..162S 0.282
SDSS-II SN 15755 2006 10 17 2007SDSS6.C...0000: 23 53 36.7780 +  0 13 34.8600     8 -1092  688    6 0.28100 2011ApJ...738..162S 1198  94 2011ApJ...738..162S 0.104
SDSS-II SN 15779 2006 10 21 2007SDSS6.C...0000: 23  2 34.8000 -  0 27 45.1800    12  -770  342  322 0.18900 2011ApJ...738..162S  804  56 2011ApJ...738..162S 0.164
SDSS-II SN 15784 2006 10 17 2007SDSS6.C...0000: 23 46 41.6930 -  0 36 55.1900     6 -1094  680  681 0.27710 2011ApJ...738..162S 1182  83 2011ApJ...738..162S 0.119
SDSS-II SN 15806 2006 10 22 2007SDSS6.C...0000:  1 36 22.1530 -  0 49 50.2700     8  -748  725  349 0.25000 2011ApJ...738..162S 1066  86 2011ApJ...738..162S 0.083
SDSS-II SN 15814 2006 10 16 2010ApJ...713.1026D  1 58 54.0450 -  0 22 21.5500    12  -741  736  736 0.35900 2011ApJ...738..162S 1534 107 2011ApJ...738..162S 0.067
SDSS-II SN 15823 2006 10 29 2007SDSS6.C...0000: 20 57  0.6350 +  0 11 56.7300     5 -1161  992  992 0.21520 2011ApJ...738..162S  917  64 2011ApJ...738..162S 0.229
SDSS-II SN 15850 2006 10 20 2010ApJ...713.1026D  0  2 40.2100 -  1  9 54.4500     8 -1095  353  346 0.25020 2011ApJ...738..162S 1066  86 2011ApJ...738..162S 0.093
SDSS-II SN 15860 2006 10 16 2010ApJ...713.1026D  0 18 23.3810 +  0 10 59.1100    12   -30  377   12 0.24100 2011ApJ...738..162S 1027  72 2011ApJ...738..162S 0.074
SDSS-II SN 15865 2006 10 27 2007SDSS6.C...0000:  3 48 16.0800 +  0 29 55.6400     6 -1061  778  775 0.33000 2011ApJ...738..162S 1411 108 2011ApJ...738..162S 0.588
SDSS-II SN 15866 2006 10 22 2007SDSS6.C...0000: 22 35  7.4120 +  0 58  4.9400     2  -788 1816 1816 0.18900 2011ApJ...738..162S  804  71 2011ApJ...738..162S 0.238
SDSS-II SN 15892 2006 10 31 2007SDSS6.C...0000: 21 32 47.7600 +  0 41 19.9400   530 -1144 1759  268 0.18390 2011ApJ...738..162S  783  55 2011ApJ...738..162S 0.161
SDSS-II SN 15935 2006 10 20 2007SDSS6.C...0000: 21 43 51.1200 +  0 26 23.8900     6 -1146  689  689 0.19300 2011ApJ...738..162S  822  58 2011ApJ...738..162S 0.191
SDSS-II SN 15946 2006 11  8 2007SDSS6.C...0000: 23 40 45.1200 +  0 37 56.1470    10   -54  317  317 0.13900 2011ApJ...738..162S  590  42 2011ApJ...738..162S 0.079
SDSS-II SN 16111 2006 10 22 2010ApJ...713.1026D 21 57 16.0630 +  0 56  7.6200    22  -806  696  279 0.21500 2011ApJ...738..162S  916  64 2011ApJ...738..162S 0.150
SDSS-II SN 16121 2006 10 27 2011ApJ...738..162S  3 16 54.9360 -  0 21 21.5280    14 -1067  779  399 0.01200 2011ApJ...738..162S   49   5 2011ApJ...738..162S 0.189
SDSS-II SN 16136 2006 11  8 2007SDSS6.C...0000:  2 13 56.6050 -  0 43 53.7400     8 -1119  715  716 0.34270 2011ApJ...738..162S 1464 103 2011ApJ...738..162S 0.090
SDSS-II SN 16148 2006 10 27 2010ApJ...713.1026D  3 14 38.6970 +  0 35 17.7700    23 -1067 1128  359 0.24900 2011ApJ...738..162S 1064  75 2011ApJ...738..162S 0.275
SDSS-II SN 16163 2006 11  9 1990MNRAS.243..692M  2  5 59.7600 -  0 51 21.1000    12 -1120  712  709 0.15490 2011ApJ...738..162S  660  46 2011ApJ...738..162S 0.087
SDSS-II SN 16172 2006 11  1 2007SDSS6.C...0000:  3 50 49.3390 -  0 13  8.9800    14 -1066 1479  776 0.21950 2011ApJ...738..162S  938  66 2011ApJ...738..162S 0.587
SDSS-II SN 16199 2006 10 23 2010ApJ...713.1026D 22 11 46.6390 +  1  8  6.1200    55  -806 1399  276 0.29100 2011ApJ...738..162S 1241  87 2011ApJ...738..162S 0.114
SDSS-II SN 16220 2006  9 28 2010ApJ...713.1026D  0 39 42.1850 +  0 40 48.6500    12  -698  714  345 0.15400 2011ApJ...738..162S  655  46 2011ApJ...738..162S 0.047
SDSS-II SN 16237 2006 10 31 2007SDSS6.C...0000:  1 32  2.5200 -  0 37 24.6000    10  -765  718  712 0.29600 2010ApJ...713.1026D 1263  89 2010ApJ...713.1026D 0.101
SDSS-II SN 16238 2006 10 31 2007SDSS6.C...0000:  1 51 39.6330 -  0 26  8.8400     8  -757  720  720 0.33900 2010ApJ...713.1026D 1448 101 2010ApJ...713.1026D 0.080
SDSS-II SN 16301 2006 10 29 2011ApJ...738..162S 21 50  6.9600 +  1  1 59.9160     9  -813  662  662 0.19400 2011ApJ...738..162S  826  58 2011ApJ...738..162S 0.200
SDSS-II SN 16302 2006 10 29 2007SDSS6.C...0000: 22  7  4.1300 +  0 11  0.3000    20  -813 1064  683 0.18700 2010ApJ...713.1026D  796  56 2010ApJ...713.1026D 0.252
SDSS-II SN 16405 2006 11  9 2007SDSS6.C...0000: 23 44 24.9460 +  0 22  4.4200    10 -1117  657  658 0.27540 2011ApJ...738..162S 1174  93 2011ApJ...738..162S 0.067
SDSS-II SN 16410 2006 11  2 2010ApJ...713.1026D 21 18 51.6000 +  0 38 52.3000     9  -810  683  684 0.30900 2010ApJ...713.1026D 1319  92 2010ApJ...713.1026D 0.248
SDSS-II SN 16433 2006 10 29 2007SDSS6.C...0000:  2 27 59.0160 -  1 10  9.2640     6  -357  715  715 0.32200 2011ApJ...738..162S 1376  96 2011ApJ...738..162S 0.095
SDSS-II SN 16434 2006 10 29 2007SDSS6.C...0000:  2 51  8.4540 -  1 10 13.5500    11 -1069 1819  355 0.40300 2011ApJ...738..162S 1723 121 2011ApJ...738..162S 0.197
SDSS-II SN 16451 2006 11 14 2007SDSS6.C...0000:  0 33 53.6976 +  0  9  3.7800    12 -1140  313  295 0.19105 2016SDSSD.C...0000:  813  57 2016SDSSD.C...0000: 0.050
SDSS-II SN 16460 2006 11  8 2007SDSS6.C...0000:  0 44  2.3220 -  0 13 47.8800     8 -1130  327  320 0.28600 2010ApJ...713.1026D 1220  86 2010ApJ...713.1026D 0.043
SDSS-II SN 16462 2006 11 14 2007SDSS6.C...0000:  1  8  9.7390 -  0 23 11.1200    10 -1134 1456  327 0.24460 2011ApJ...738..162S 1043  73 2011ApJ...738..162S 0.099
SDSS-II SN 16467 2006 10 29 2007SDSS6.C...0000: 21 54 20.5760 +  0  7  5.8100    12   -67  676  300 0.22140 2011ApJ...738..162S  943  66 2011ApJ...738..162S 0.217
SDSS-II SN 16468 2006 10 29 2007SDSS6.C...0000:  0 15 32.1312 +  0  6 57.4310    18   -43  731  686 0.22659 2016SDSSD.C...0000:  965  68 2016SDSSD.C...0000: 0.074
SDSS-II SN 16472 2006 10 29 2007SDSS6.C...0000:  1 33  2.4690 +  0  9 57.5500     8  -755  718  342 0.30970 2011ApJ...738..162S 1322  93 2011ApJ...738..162S 0.074
SDSS-II SN 1650  2005  9 10 2007SDSS6.C...0000: 23 34  2.6560 +  0 41  0.0400    38  -697 1123   14 0.27700 2011ApJ...738..162S 1181  83 2011ApJ...738..162S 0.104
SDSS-II SN 16582 2006 10 21 2011ApJ...738..162S 21 48 57.8400 -  0 26  1.9932     6 -1159  697  697 0.27900 2011ApJ...738..162S 1190  83 2011ApJ...738..162S 0.332
SDSS-II SN 16975 2006 11 14 2007SDSS6.C...0000:  1 54 11.8320 -  0 19 40.0296    18  -771 1486  706 0.36106 2016SDSSD.C...0000: 1542 108 2016SDSSD.C...0000: 0.088
SDSS-II SN 17169 2007  9  5 2007SDSS6.C...0000: 22 56 23.2800 -  0 40  5.5668    11 -1119  379  379 0.22056 2016SDSSD.C...0000:  939  66 2016SDSSD.C...0000: 0.193
SDSS-II SN 17191 2007  9  3 2007SDSS6.C...0000:  3 32 15.2400 -  0 51 24.4800    10 -1376  443  127 0.38300 2011ApJ...738..162S 1638 115 2011ApJ...738..162S 0.328
SDSS-II SN 17205 2007  9  3 2007SDSS6.C...0000:  2 26  3.2160 +  0 48 25.5200    60 -1379  416  416 0.19265 2000ApJS..129..475Y  822  58 2000ApJS..129..475Y 0.092
SDSS-II SN 17206 2007  9  3 2007SDSS6.C...0000:  3  3 56.4740 +  0 43 41.7400    15 -1375  817   47 0.15640 2011ApJ...738..162S  667  47 2011ApJ...738..162S 0.237
SDSS-II SN 17219 2007  9  3 2007SDSS6.C...0000:  0 12 46.6632 -  0  6  8.8416    18  -352  415  377 0.19427 2016SDSSD.C...0000:  827  58 2016SDSSD.C...0000: 0.081
SDSS-II SN 17337 2007  9  3 2011ApJ...738..162S  2 12  3.1200 +  0 14  4.1172     4 -1379  442  443 0.26500 2011ApJ...738..162S 1131  79 2011ApJ...738..162S 0.084
SDSS-II SN 17372 2007  9  3 2007SDSS6.C...0000:  0 15 45.7224 -  0  4 17.5440    16  -352  421  377 0.14613 2016SDSSD.C...0000:  621  44 2016SDSSD.C...0000: 0.073
SDSS-II SN 17395 2007  9  3 2007SDSS6.C...0000: 23 37 37.4930 -  0 57  2.2900    10 -1420   16   17 0.31000 2011ApJ...738..162S 1322  93 2011ApJ...738..162S 0.094
SDSS-II SN 1740  2005  9 10 2007SDSS6.C...0000:  0 21 37.0700 -  0 52 51.1900    20  -732 1115  370 0.16700 2010ApJ...713.1026D  710  50 2010ApJ...713.1026D 0.070
SDSS-II SN 17421 2007  9  3 2007SDSS6.C...0000: 23 29 32.5770 +  0 40 33.5200    26 -1469  783  357 0.26500 2011ApJ...738..162S 1130  79 2011ApJ...738..162S 0.110
SDSS-II SN 17423 2007  9  5 2007SDSS6.C...0000: 23  2 34.1460 -  0 50 18.3100    15 -1435  399    3 0.30300 2011ApJ...738..162S 1292  91 2011ApJ...738..162S 0.157
SDSS-II SN 17433 2007  9  3 2007SDSS6.C...0000:  0 12 44.4310 -  0  2  3.5412    16  -352  415  377 0.27000 2011ApJ...738..162S 1151  81 2011ApJ...738..162S 0.079
SDSS-II SN 17473 2007  9 14 2007SDSS6.C...0000:  0 49  1.8960 +  0 32 53.2000     8 -1440   50   22 0.17037 2016SDSSD.C...0000:  725  51 2016SDSSD.C...0000: 0.064
SDSS-II SN 1750  2005  9  3 2016SDSSD.C...0000: 23 37 34.6230 -  0 28 33.1100    12  -690 1089  385 0.26002 2016SDSSD.C...0000: 1108  78 2016SDSSD.C...0000: 0.090
SDSS-II SN 17508 2007  9  3 2007SDSS6.C...0000:  0 44 24.3840 +  0 40  3.1908    14 -1429   54    5 0.30400 2011ApJ...738..162S 1297  91 2011ApJ...738..162S 0.054
SDSS-II SN 17682 2007  9  5 2007SDSS6.C...0000: 22 56 25.9200 +  0 30  6.7320    31 -1119  762  351 0.39800 2011ApJ...738..162S 1699 119 2011ApJ...738..162S 0.156
SDSS-II SN 17737 2007  9  4 2007SDSS6.C...0000:  3  1 50.3040 +  0 36 18.8030     8 -1376  470  444 0.34300 2011ApJ...738..162S 1466 103 2011ApJ...738..162S 0.278
SDSS-II SN 17748 2007  9 14 2007SDSS6.C...0000:  0 39 13.6730 -  0 16 39.0500    14    -5   57   10 0.17900 2010ApJ...713.1026D  762  53 2010ApJ...713.1026D 0.053
SDSS-II SN 17773 2007  9  4 2010ApJ...713.1026D  2 13  8.2140 -  0 18 22.5300     6 -1380  415  416 0.28900 2011ApJ...738..162S 1234  86 2011ApJ...738..162S 0.087
SDSS-II SN 1783  2005  9  9 2011ApJ...738..162S 20 37 45.1200 -  0 37 40.7280    16  -424 1759  328 0.26600 2011ApJ...738..162S 1135  80 2011ApJ...738..162S 0.268
SDSS-II SN 17899 2007  9  5 2010ApJ...713.1026D 23 34 47.8900 -  0  9  5.6800   217 -1422  422    0 0.31300 2011ApJ...738..162S 1335  94 2011ApJ...738..162S 0.097
SDSS-II SN 17906 2007  9 15 2010ApJ...713.1026D  3 44 56.5200 +  0 24  8.7000     4 -1384  448  449 0.18400 2010ApJ...713.1026D  786  55 2010ApJ...713.1026D 0.355
SDSS-II SN 17925 2007  9  5 2010ApJ...713.1026D 23  5 13.4470 +  0 18 14.5300     7 -1412  400  401 0.28600 2010ApJ...713.1026D 1220  85 2010ApJ...713.1026D 0.134
SDSS-II SN 17949 2007  9 14 2007SDSS6.C...0000:  1 56 49.2350 -  0 14  7.9100    14 -1074 1182  403 0.30500 2010ApJ...713.1026D 1302  91 2010ApJ...713.1026D 0.090
SDSS-II SN 17955 2007  9  5 2007SDSS6.C...0000: 23  2 57.3600 -  0 20 59.8092    10  -327   23    3 0.31100 2011ApJ...738..162S 1327  93 2011ApJ...738..162S 0.159
SDSS-II SN 17957 2007  9 14 2007SDSS6.C...0000:  1 34 21.3840 -  0 40 14.5596    10 -1075  400   22 0.37104 2016SDSSD.C...0000: 1585 111 2016SDSSD.C...0000: 0.088
SDSS-II SN 17958 2007  9 14 2007SDSS6.C...0000:  2 17 44.3980 -  0 42 46.4000     4 -1390  406  407 0.27600 2011ApJ...738..162S 1178  83 2011ApJ...738..162S 0.105
SDSS-II SN 17967 2007  9 14 2007SDSS6.C...0000: 23  2  7.1020 -  0 39 34.8700 a  21 -1444  390    6 0.37843 2016SDSSD.C...0000: 1615 113 2016SDSSD.C...0000: 0.175
SDSS-II SN 18034 2007  9  3 2007SDSS6.C...0000:  1  8 32.4240 -  0 13  6.3372    10 -1427 1163   34 0.18500 2011ApJ...738..162S  788  55 2011ApJ...738..162S 0.095
SDSS-II SN 18041 2007  9 14 2010ApJ...713.1026D  0 43 34.8860 -  0 41 55.0600    10    -5   37   10 0.45100 2011ApJ...738..162S 1708 120 2010ApJ...713.1026D 0.053
SDSS-II SN 18047 2007  9 14 2007SDSS6.C...0000:  1 28 17.8120 -  0 39 28.7200    11 -1083  771  377 0.35900 2011ApJ...738..162S 1533 107 2011ApJ...738..162S 0.087
SDSS-II SN 18049 2007  9 19 2007SDSS6.C...0000:  0 25 14.5500 -  0 22  3.1000    10 -1445   41   17 0.26100 2010ApJ...713.1026D 1113  78 2010ApJ...713.1026D 0.063
SDSS-II SN 18067 2007  9  4 2007SDSS6.C...0000:  3 36 34.4160 +  1  1 19.0560     4 -1377  456  456 0.26000 2011ApJ...738..162S 1111  78 2011ApJ...738..162S 0.275
SDSS-II SN 18130 2007  9 14 2011ApJ...738..162S  3 33 45.8880 +  0 35 43.2710     6 -1387  445  103 0.45800 2011ApJ...738..162S 1959 137 2011ApJ...738..162S 0.303
SDSS-II SN 18221 2007  9 14 2007SDSS6.C...0000: 23  3 34.0800 -  0 22 29.9712    23 -1444  391    5 0.29394 2016SDSSD.C...0000: 1254  88 2016SDSSD.C...0000: 0.162
SDSS-II SN 1823  2005  9 10 2007SDSS6.C...0000: 21  2  2.1600 +  0 21 52.4200    23  -747 1413    1 0.21200 2011ApJ...738..162S  904  63 2011ApJ...738..162S 0.229
SDSS-II SN 18253 2007  9 15 2010ApJ...713.1026D 23  2 20.2520 -  0 54 30.2300    15 -1445  389  390 0.24400 2011ApJ...738..162S 1225  86 2016SDSSD.C...0000: 0.151
SDSS-II SN 18324 2007  9 15 2007SDSS6.C...0000:  0 25 31.4670 +  0 47 37.9900    22 -1088  378   21 0.27800 2010ApJ...713.1026D 1186  83 2010ApJ...713.1026D 0.065
SDSS-II SN 18339 2007  9 22 2007SDSS6.C...0000:  2  7 29.3010 +  1  9 33.6200     6 -1082  386  387 0.30300 2010ApJ...713.1026D 1294  91 2010ApJ...713.1026D 0.082
SDSS-II SN 1835  2005  9 10 2007SDSS6.C...0000: 20 50 39.3600 +  1  4 18.6960    29  -754 1439    3 0.27160 2011ApJ...738..162S 1159  92 2011ApJ...738..162S 0.293
SDSS-II SN 18362 2007  9 15 2010ApJ...713.1026D  0 40 32.7860 -  0 10 55.1400    10    -6   56    9 0.21600 2011ApJ...738..162S  920  65 2011ApJ...738..162S 0.064
SDSS-II SN 18374 2007  9 15 2010ApJ...713.1026D  0 10 15.5660 -  0 10 37.3000    22 -1425  403   20 0.28600 2011ApJ...738..162S 1220  86 2011ApJ...738..162S 0.111
SDSS-II SN 18450 2007  9 14 2011ApJ...738..162S  2 26  4.9440 -  0 43 39.5760     7  -677  396   34 0.24200 2011ApJ...738..162S 1033  72 2011ApJ...738..162S 0.084
SDSS-II SN 18454 2007  9 19 2007SDSS6.C...0000:  3 50 58.9680 -  0 17  0.1680    14 -1388 1157  454 0.34850 2011ApJ...738..162S 1491 104 2011ApJ...738..162S 0.525
SDSS-II SN 18459 2007  9 16 2007SDSS6.C...0000:  1 32 18.0240 +  0  4  1.1170     8 -1077  396   20 0.06800 2011ApJ...738..162S  287  21 2011ApJ...738..162S 0.075
SDSS-II SN 18473 2007  9 14 2007SDSS6.C...0000: 23 11 29.7600 -  0 14 27.2000     8 -1480  392  392 0.36226 2016SDSSD.C...0000: 1546 108 2016SDSSD.C...0000: 0.132
SDSS-II SN 18589 2007 10  3 2007SDSS6.C...0000: 22 43 20.3000 -  1  8 29.0000     5 -1149 1404 1404 0.33400 2010ApJ...713.1026D 1425 100 2010ApJ...713.1026D 0.150
SDSS-II SN 18647 2007  9 22 2007SDSS6.C...0000: 21 31 34.0800 -  0 18 13.8000   562 -1493 1433  295 0.21284 2004SDSS2.C...0000:  907  64 2004SDSS2.C...0000: 0.125
SDSS-II SN 18666 2007 10  3 2010ApJ...713.1026D 22 50 15.4820 +  0 11 41.3200    12 -1149  371  371 0.30100 2010ApJ...713.1026D 1284  90 2010ApJ...713.1026D 0.282
SDSS-II SN 18704 2007  9 15 2007SDSS6.C...0000:  0 46  5.2490 -  0 31 35.9800     8 -1441   16    9 0.30200 2010ApJ...713.1026D 1289  90 2010ApJ...713.1026D 0.047
SDSS-II SN 18722 2007  9 15 2011ApJ...738..162S  0 56 15.8400 -  0 27 50.1480     9 -1441  770   17 0.42900 2011ApJ...738..162S 1833 128 2011ApJ...738..162S 0.063
SDSS-II SN 18767 2007  9 22 2007SDSS6.C...0000:  0 18  8.3000 +  0 48 31.0000    14  -371   35   12 0.33022 2016SDSSD.C...0000: 1409  99 2016SDSSD.C...0000: 0.074
SDSS-II SN 18797 2007 10  3 2007SDSS6.C...0000:  2 26 33.9600 -  0 37 32.2000    17 -1059  377   15 0.36532 2016SDSSD.C...0000: 1561 109 2016SDSSD.C...0000: 0.083
SDSS-II SN 18802 2007  9 22 2011ApJ...738..162S  3 25 54.1920 -  0 31 36.7860     6 -1397  450  450 0.41600 2011ApJ...738..162S 1779 125 2011ApJ...738..162S 0.297
SDSS-II SN 18917 2007  9 19 2007SDSS6.C...0000:  3 45 32.1120 +  0  2 20.2700     4 -1388  444  445 0.16300 2011ApJ...738..162S  696  49 2011ApJ...738..162S 0.469
SDSS-II SN 18920 2007 10  3 2010ApJ...713.1026D  3 32 54.0540 +  0 31 57.9500     6 -1406  426   84 0.27900 2010ApJ...713.1026D 1193  84 2010ApJ...713.1026D 0.275
SDSS-II SN 18971 2007 10  8 2010ApJ...713.1026D  2  5 46.9270 +  1 12 31.8700     8 -1452  370  371 0.28400 2011ApJ...738..162S 1212  85 2011ApJ...738..162S 0.070
SDSS-II SN 19052 2007 10  6 2011ApJ...738..162S 23 32 58.5690 +  0 33 45.6000   255 -1453  391   12 0.29500 2011ApJ...738..162S 1258  88 2011ApJ...738..162S 0.094
SDSS-II SN 19059 2007  9 22 2011ApJ...738..162S  1  4 59.8080 +  0 25 32.3290    14 -1446   36    0 0.37800 2011ApJ...738..162S 1614 113 2011ApJ...738..162S 0.076
SDSS-II SN 19069 2007 10  6 2011ApJ...738..162S 21 49 20.4000 +  1  3  4.7880     9 -1155  320  320 0.43700 2011ApJ...738..162S 1867 131 2011ApJ...738..162S 0.236
SDSS-II SN 19188 2007  9 30 2007SDSS6.C...0000: 20 54  9.1200 -  0 10 54.0840    12 -1497  655  339 0.38900 2011ApJ...738..162S 1662 116 2011ApJ...738..162S 0.277
SDSS-II SN 19335 2007  9 30 2010ApJ...713.1026D 23 20 13.9740 +  0 23 42.6200     6  -362  375  376 0.36800 2011ApJ...738..162S 1571 110 2011ApJ...738..162S 0.136
SDSS-II SN 19336 2007  9 30 2010ApJ...713.1026D 23 55 30.6020 +  0 15 50.3600     8 -1440  340   44 0.38600 2010ApJ...713.1026D 1648 115 2010ApJ...713.1026D 0.107
SDSS-II SN 19338 2007  9 22 2011ApJ...738..162S  0  6 25.0752 +  0 22  7.5900    10 -1432   46   10 0.25800 2011ApJ...738..162S 1100  77 2011ApJ...738..162S 0.227
SDSS-II SN 19339 2007 10  8 2010ApJ...713.1026D  0 23 58.6470 +  0 18 44.8200    57 -1494  742    1 0.31900 2010ApJ...713.1026D 1361  95 2010ApJ...713.1026D 0.069
SDSS-II SN 19344 2007 10 11 2007SDSS6.C...0000:  1 38 44.3760 +  0 22 35.8000    10   -16 1477  373 0.29890 2011ApJ...738..162S 1276  89 2011ApJ...738..162S 0.109
SDSS-II SN 19359 2007 10 13 2007SDSS6.C...0000:  3 20 37.6320 +  0 20 34.3500    10 -1418  428  428 0.33500 2011ApJ...738..162S 1432 100 2011ApJ...738..162S 0.267
SDSS-II SN 19377 2007 10  8 2007SDSS6.C...0000:  2 49 10.7040 -  0 51 11.7432     7 -1413  748   11 0.38159 2016SDSSD.C...0000: 1631 114 2016SDSSD.C...0000: 0.143
SDSS-II SN 19414 2007 10  6 2007SDSS6.C...0000: 22  6 22.0170 +  0  2 25.6900    10  -388  722  341 0.29200 2011ApJ...738..162S 1246  87 2011ApJ...738..162S 0.240
SDSS-II SN 19467 2007 10  9 2010ApJ...713.1026D 22 43 51.5940 -  0 58 36.8200     6 -1155 1398 1398 0.30200 2010ApJ...713.1026D 1288  90 2010ApJ...713.1026D 0.158
SDSS-II SN 19490 2007 10 13 2011ApJ...738..162S 21 30 19.2000 -  0 33  4.5360   269 -1514 1070  274 0.18400 2011ApJ...738..162S  783  55 2011ApJ...738..162S 0.125
SDSS-II SN 19518 2007  9 22 2007SDSS6.C...0000:  0 44 28.1830 -  0  6 12.7300     8 -1448    9    2 0.24300 2011ApJ...738..162S 1036  73 2011ApJ...738..162S 0.037
SDSS-II SN 19545 2007 10 13 2010ApJ...713.1026D 22  1 46.3420 +  0 24  4.3200    10 -1162  343  344 0.32700 2011ApJ...738..162S 1395  98 2011ApJ...738..162S 0.147
SDSS-II SN 19552 2007  9 16 2007SDSS6.C...0000:  0 18 49.9800 +  0 20 27.7000    14 -1455   32   18 0.43907 2016SDSSD.C...0000: 1875 131 2016SDSSD.C...0000: 0.070
SDSS-II SN 19619 2007 11  9 2007SDSS6.C...0000:  2 10 32.4720 +  1  0 42.6600    10 -1446  349  349 0.25992 2016SDSSD.C...0000: 1109  78 2016SDSSD.C...0000: 0.086
SDSS-II SN 19668 2007 10 12 2007SDSS6.C...0000: 23 47 44.8800 -  0 37 41.1000     6 -1454  320  321 0.40721 2016SDSSD.C...0000: 1739 122 2016SDSSD.C...0000: 0.106
SDSS-II SN 19690 2007  9 16 2007SDSS6.C...0000:  1  8  7.2720 -  0  8 24.6480    10 -1440 1150   21 0.43500 2011ApJ...738..162S 1858 130 2011ApJ...738..162S 0.095
SDSS-II SN 19723 2007 10 13 2010ApJ...713.1026D 22 35 34.0260 +  0 25  3.8000     3 -1144 1460 1460 0.24600 2011ApJ...738..162S 1048  74 2011ApJ...738..162S 0.196
SDSS-II SN 19769 2007 10 20 2010ApJ...713.1026D 23 21 46.4510 -  0 58 34.7300    12  -382  380  329 0.24300 2011ApJ...738..162S 1035  73 2011ApJ...738..162S 0.118
SDSS-II SN 19772 2007 10 20 2007SDSS6.C...0000:  0 50 39.9040 -  1  2 31.2200     4 -1476    0    0 0.17470 2011ApJ...738..162S  743  52 2011ApJ...738..162S 0.120
SDSS-II SN 1979  2005  9  9 2007SDSS6.C...0000: 22 17 25.4780 +  0 56 41.1000   215  -739 2224  366 0.28340 2009A&A...495...53L 1209  85 2009A&A...495...53L 0.167
SDSS-II SN 19821 2007 10 12 2007SDSS6.C...0000: 23 47  7.0540 +  1  1 33.7300    12  -392  330  330 0.24500 2010ApJ...713.1026D 1044  73 2010ApJ...713.1026D 0.071
SDSS-II SN 20033 2007 10 29 2010ApJ...713.1026D  1 31 43.2720 -  0 43 54.5700    10 -1128  355  349 0.24800 2011ApJ...738..162S 1058  74 2011ApJ...738..162S 0.100
SDSS-II SN 20043 2007 10  9 2011ApJ...738..162S 22 14 43.9200 +  1 12  6.1920    56 -1157 1403  316 0.34600 2011ApJ...738..162S 1477 103 2011ApJ...738..162S 0.110
SDSS-II SN 20046 2007 10 20 2007SDSS6.C...0000: 21 25 58.3860 +  0 48  4.7100    19  -399 1384  269 0.26100 2010ApJ...713.1026D 1113  78 2010ApJ...713.1026D 0.123
SDSS-II SN 20047 2007 10 14 2007SDSS6.C...0000: 21 46 21.8020 +  0 37 52.2400     8 -1505  337  338 0.37408 2004SDSS2.C...0000: 1597 112 2004SDSS2.C...0000: 0.238
SDSS-II SN 20141 2007 10 30 2007SDSS6.C...0000: 23 50 10.1000 -  0 31 25.8100     8 -1472   13   12 0.34150 2011ApJ...738..162S 1457 102 2011ApJ...738..162S 0.090
SDSS-II SN 20171 2007 10 15 2007SDSS6.C...0000:  0 12  2.3800 +  0 12 45.9000    26 -1455  373  335 0.36788 2016SDSSD.C...0000: 1570 110 2016SDSSD.C...0000: 0.079
SDSS-II SN 20232 2007 11  8 2007SDSS6.C...0000:  0 28 19.9660 -  0  3 28.7600    14 -1495  324  325 0.21720 2011ApJ...738..162S  925  65 2011ApJ...738..162S 0.055
SDSS-II SN 20257 2007 10 20 2007SDSS6.C...0000: 21 34 28.3200 -  0  8 51.2448   450 -1521 1063  267 0.30173 2016SDSSD.C...0000: 1287  90 2016SDSSD.C...0000: 0.117
SDSS-II SN 20262 2007  9  5 2007SDSS6.C...0000: 23 36 15.1200 -  0  2 34.5120 a  12 -1422   15   15 0.26101 2016SDSSD.C...0000: 1113  78 2016SDSSD.C...0000: 0.091
SDSS-II SN 20276 2007 11  1 2010ApJ...713.1026D  2 18 15.1640 -  0  6 50.5500     6 -1438  358  358 0.37300 2011ApJ...738..162S 1594 112 2011ApJ...738..162S 0.099
SDSS-II SN 20278 2007 10 20 2010ApJ...713.1026D  2 27 34.0400 -  0 10 54.0000    65 -1092  360   19 0.32500 2010ApJ...713.1026D 1388  97 2010ApJ...713.1026D 0.077
SDSS-II SN 20323 2007 10 20 2011ApJ...738..162S 20 53 42.9600 +  1  8 41.8920    12  -439  639  305 0.11100 2011ApJ...738..162S  471  33 2011ApJ...738..162S 0.235
SDSS-II SN 20400 2007 10 31 2007SDSS6.C...0000: 22 30  7.6670 -  1  9 15.1500    14 -1176  323  323 0.28600 2011ApJ...738..162S 1220  85 2011ApJ...738..162S 0.177
SDSS-II SN 20435 2007 10 21 2007SDSS6.C...0000: 21 30 15.8170 +  0 33 31.3000   613 -1522 1062  266 0.11500 2011ApJ...738..162S  488  34 2011ApJ...738..162S 0.122
SDSS-II SN 20447 2007 10 19 2007SDSS6.C...0000: 23 57 18.4160 +  0 34 15.2400     6 -1459   21   22 0.43500 2011ApJ...738..162S 1858 130 2011ApJ...738..162S 0.096
SDSS-II SN 20467 2007 10 21 2007SDSS6.C...0000:  1 20  4.7500 +  0 54 48.6000    12 -1120  350   10 0.27700 2010ApJ...713.1026D 1182  83 2010ApJ...713.1026D 0.076
SDSS-II SN 20491 2007 10 19 2010ApJ...713.1026D 23 23 55.5850 -  1 11 35.7400    14 -1516  736  311 0.21200 2011ApJ...738..162S  903  63 2011ApJ...738..162S 0.105
SDSS-II SN 20514 2007 10 12 2007SDSS6.C...0000:  1 32 18.2530 -  0 45 18.9000    10 -1111  372  366 0.38800 2010ApJ...713.1026D 1657 116 2010ApJ...713.1026D 0.097
SDSS-II SN 20545 2007 11  4 2007SDSS6.C...0000: 22  1  0.0000 -  0 25 26.3500    17  -438  692  278 0.18950 2011ApJ...738..162S  807  71 2011ApJ...738..162S 0.165
SDSS-II SN 20553 2007 10 29 2007SDSS6.C...0000: 23 43 10.1330 -  0 19 51.7800    10  -409  305  305 0.13700 2011ApJ...738..162S  582  41 2011ApJ...738..162S 0.082
SDSS-II SN 20557 2007 10 19 2007SDSS6.C...0000:  0 59  2.8000 -  0 18 34.0200    12 -1473    9    3 0.30700 2011ApJ...738..162S 1310  92 2011ApJ...738..162S 0.087
SDSS-II SN 20588 2007 10  6 2007SDSS6.C...0000:  0 14 26.8440 +  0  5 31.2900    18  -385  389  344 0.28673 2016SDSSD.C...0000: 1223  86 2016SDSSD.C...0000: 0.068
SDSS-II SN 20590 2007 10 31 2011ApJ...738..162S  0 27 39.9384 +  0 12 43.7400    10 -1134  332  333 0.10200 2011ApJ...738..162S  432  31 2011ApJ...738..162S 0.058
SDSS-II SN 20591 2007 10 12 2011ApJ...738..162S  1  5 50.5680 +  0  6 49.8130     8 -1466   16   16 0.14400 2011ApJ...738..162S  612  43 2011ApJ...738..162S 0.075
SDSS-II SN 20613 2007 10 30 2007SDSS6.C...0000: 21 23 56.8800 -  0 33 46.2600    16  -453  296  260 0.35900 2011ApJ...738..162S 1533 107 2011ApJ...738..162S 0.117
SDSS-II SN 20663 2007 10 31 2007SDSS6.C...0000:  1  5 48.5490 +  0 49 14.5400    29 -1129 1063  336 0.29500 2010ApJ...713.1026D 1259  88 2010ApJ...713.1026D 0.071
SDSS-II SN 20719 2007 10 20 2007SDSS6.C...0000:  2 15 29.7980 -  0  5  3.0500    12 -1426  396  370 0.41000 2011ApJ...738..162S 1752 123 2011ApJ...738..162S 0.096
SDSS-II SN 20721 2007 11  2 2007SDSS6.C...0000: 21 32 44.3750 -  0 37 19.6200   320 -1534 1050  254 0.21180 2011ApJ...738..162S  902  63 2011ApJ...738..162S 0.134
SDSS-II SN 20722 2007 11  8 2007SDSS6.C...0000: 21 41  1.4400 +  0 42  5.5000    14  -450  287  288 0.29500 2010ApJ...713.1026D 1259  88 2010ApJ...713.1026D 0.175
SDSS-II SN 20750 2007 11  2 2007SDSS6.C...0000:  1 32 33.7610 +  0 24 46.2400     8 -1124  349  350 0.29100 2010ApJ...713.1026D 1242  87 2010ApJ...713.1026D 0.076
SDSS-II SN 20787 2007 10 19 2007SDSS6.C...0000:  3 22  2.6070 -  0 26 32.8100    18 -1424  423    2 0.27070 2011ApJ...738..162S 1157  81 2011ApJ...738..162S 0.193
SDSS-II SN 20791 2007 10 29 2007SDSS6.C...0000: 21 11 47.4930 -  0 23  9.2800    14  -408  634  286 0.31900 2010ApJ...713.1026D 1362  95 2010ApJ...713.1026D 0.207
SDSS-II SN 20842 2007 10 19 2011ApJ...738..162S  0 26 52.5280 -  1 11 40.0900    10 -1475    8    9 0.10900 2011ApJ...738..162S  462  33 2011ApJ...738..162S 0.065
SDSS-II SN 20961 2007 11  4 2007SDSS6.C...0000:  0 37 54.7000 -  0 19 15.0348    14   -56    6    6 0.27900 2011ApJ...738..162S 1190  83 2011ApJ...738..162S 0.051
SDSS-II SN 20969 2007 10 29 2007SDSS6.C...0000:  1 40 21.7680 -  0 21 12.6000     6   -34  353  354 0.36100 2011ApJ...738..162S 1542 108 2011ApJ...738..162S 0.089
SDSS-II SN 20971 2007 11  4 2007SDSS6.C...0000:  1 56 10.0600 -  0 12 57.5000    14 -1125 1131  352 0.29300 2010ApJ...713.1026D 1251  88 2010ApJ...713.1026D 0.089
SDSS-II SN 21015 2007 11  8 2007SDSS6.C...0000:  2 33 28.8790 -  0 58 53.3200    12 -1472  377  360 0.37600 2010ApJ...713.1026D 1607 113 2010ApJ...713.1026D 0.078
SDSS-II SN 21060 2007 11  2 2007SDSS6.C...0000: 21 32 40.5280 +  0 18 49.4500   566 -1534 1392  254 0.46200 2011ApJ...738..162S 1974 138 2011ApJ...738..162S 0.132
SDSS-II SN 21306 2007 10 29 2007SDSS6.C...0000: 23 31 41.5980 +  0  5 29.4300   383 -1476  726  301 0.31500 2010ApJ...713.1026D 1344  94 2010ApJ...713.1026D 0.111
SDSS-II SN 21381 2007 11  4 2011ApJ...738..162S  3 26 39.6240 -  0 13  1.7760     6 -1440  407  407 0.15800 2011ApJ...738..162S  674  47 2011ApJ...738..162S 0.307
SDSS-II SN 21401 2007 10 21 2011ApJ...738..162S  3 14 36.6960 +  0  6 11.0000     9 -1426  428   40 0.05600 2011ApJ...738..162S  237  17 2011ApJ...738..162S 0.260
SDSS-II SN 21482 2007 11  8 2011ApJ...738..162S 21 41 18.4800 -  0  5 46.0572    14  -447  286  259 0.24200 2011ApJ...738..162S 1032  72 2011ApJ...738..162S 0.167
SDSS-II SN 21487 2007 11 12 2007SDSS6.C...0000: 22 41  7.4400 -  0 12 41.2000    10  -425 1364  323 0.18914 2016SDSSD.C...0000:  805  56 2016SDSSD.C...0000: 0.157
SDSS-II SN 2149  2005  9  3 2007SDSS6.C...0000:  1  9 47.4890 -  0 35 18.3600    12  -697 1893  764 0.28400 2011ApJ...738..162S 1212  85 2011ApJ...738..162S 0.098
SDSS-II SN 21589 2007 11 12 2007SDSS6.C...0000:  1 34 18.2880 -  0  1 20.1468     8 -1134  339  340 0.30800 2011ApJ...738..162S 1315  92 2011ApJ...738..162S 0.090
SDSS-II SN 21591 2007  9  3 2011ApJ...738..162S  1 57 22.2720 -  0  6  5.1120     8 -1063  413  414 0.08700 2011ApJ...738..162S  369  26 2011ApJ...738..162S 0.089
SDSS-II SN 2162  2005  9  3 1990MNRAS.243..692M  1  1 46.2960 -  0  8  1.1200     8  -697  776  764 0.17270 2011ApJ...738..162S  735  52 2011ApJ...738..162S 0.085
SDSS-II SN 21888 2007 11 12 2007SDSS6.C...0000:  1 15 42.9400 +  0 14  7.7000    18   -51 1411  317 0.34249 2016SDSSD.C...0000: 1462 102 2016SDSSD.C...0000: 0.090
SDSS-II SN 2551  2005  9  9 2007SDSS6.C...0000: 23 50 42.4800 -  1  9 50.2920    10  -747  770  726 0.24904 2016SDSSD.C...0000: 1061  74 2016SDSSD.C...0000: 0.079
SDSS-II SN 2621  2005  9  9 2011ApJ...738..162S  1  1 22.5360 -  1  7 44.9760    20  -703 1117  396 0.32400 2011ApJ...738..162S 1383  97 2011ApJ...738..162S 0.102
SDSS-II SN 2639  2005  9 13 2007SDSS6.C...0000: 22  1 51.4150 +  0 39 51.7700    10  -402 1103   10 0.21500 2011ApJ...738..162S  916  77 2011ApJ...738..162S 0.142
SDSS-II SN 2806  2005  9  3 2007SDSS6.C...0000:  3  1  4.0600 +  0 16 25.1000     8  -645 1201 1175 0.30100 2010ApJ...713.1026D 1286  90 2010ApJ...713.1026D 0.320
SDSS-II SN 2808  2005  9  3 2007SDSS6.C...0000:  3 25 50.2560 +  0 17 31.9600     6  -648 1199 1199 0.31410 2011ApJ...738..162S 1343  94 2011ApJ...738..162S 0.352
SDSS-II SN 2855  2005  9 14 2016SDSSD.C...0000:  1  4 42.0680 -  0 21 22.8800    12  -708  774  753 0.24512 2016SDSSD.C...0000: 1045  73 2016SDSSD.C...0000: 0.124
SDSS-II SN 2871  2005  9 14 2007SDSS6.C...0000:  0 37 23.4050 -  1  5 12.6300    10  -697  774  752 0.29224 2016SDSSD.C...0000: 1247  87 2016SDSSD.C...0000: 0.058
SDSS-II SN 3161  2005 10  1 2007SDSS6.C...0000: 21 14 58.5600 +  1  8 12.2280    16  -413 1387 1071 0.40900 2011ApJ...738..162S 1747 122 2011ApJ...738..162S 0.304
SDSS-II SN 3172  2005  9 13 2007SDSS6.C...0000: 22 22 40.5600 -  0 38 11.2524     2  -385 2220 2221 0.31697 2016SDSSD.C...0000: 1352  95 2016SDSSD.C...0000: 0.198
SDSS-II SN 3175  2005  9  3 2007SDSS6.C...0000:  2 58 28.1520 -  0 58 13.9080    10  -645 1202 1174 0.21600 2011ApJ...738..162S  922  65 2011ApJ...738..162S 0.259
SDSS-II SN 3195  2005  9 22 2007SDSS6.C...0000:  0 34 40.4220 +  0 14 39.5800    12  -722  731  403 0.30000 2011ApJ...738..162S 1280  99 2011ApJ...738..162S 0.054
SDSS-II SN 3206  2005  9  9 2007SDSS6.C...0000:  0 54 18.5980 +  0 25  5.6100     8  -705  792  745 0.38700 2010ApJ...713.1026D 1653 116 2010ApJ...713.1026D 0.071
SDSS-II SN 3225  2005  9 15 2007SDSS6.C...0000:  1 33 31.5250 +  0 18 40.7000     8  -346 1127  751 0.34190 2011ApJ...738..162S 1460 102 2011ApJ...738..162S 0.078
SDSS-II SN 3417  2005  9 23 2010ApJ...713.1026D 20 57  6.2500 +  0 58 41.7000     5  -760 1393 1393 0.26200 2010ApJ...713.1026D 1118  78 2010ApJ...713.1026D 0.223
SDSS-II SN 3421  2005  9 23 2007SDSS6.C...0000: 21  2 56.6400 +  0 51  1.7280    25  -760 1400  318 0.26300 2011ApJ...738..162S 1122  79 2011ApJ...738..162S 0.234
SDSS-II SN 3426  2005  9 21 2013ApJ...763...88C 22 47 35.9440 +  0 36 55.8900    12  -407 1113  357 0.23267 2013ApJ...763...88C  991  70 2013ApJ...763...88C 0.250
SDSS-II SN 3475  2005 10 11 2007SDSS6.C...0000:  0  2  5.6140 -  0  9  2.3184     8  -721  721  720 0.30103 2016SDSSD.C...0000: 1284  90 2016SDSSD.C...0000: 0.084
SDSS-II SN 3506  2005  9 22 2010ApJ...713.1026D 22 25  0.1760 -  0 58 41.2300     2  -394 2211 2212 0.18900 2011ApJ...738..162S  804  56 2011ApJ...738..162S 0.205
SDSS-II SN 3508  2005  9 15 2007SDSS6.C...0000:  1  3 17.7100 -  0 10 44.4000    16  -709  773  752 0.49670 2011ApJ...738..162S 2123 149 2011ApJ...738..162S 0.105
SDSS-II SN 3535  2005  9 13 2007SDSS6.C...0000:  2 56 28.1300 -  0  8  0.5000    16  -297 1191   52 0.30800 2011ApJ...738..162S 1316  92 2011ApJ...738..162S 0.184
SDSS-II SN 3543  2005  9 21 2011ApJ...738..162S 20 47 20.1600 +  0  3 12.4100    14  -765 1401 1035 0.19100 2011ApJ...738..162S  814  57 2011ApJ...738..162S 0.273
SDSS-II SN 3565  2005  9 22 2007SDSS6.C...0000:  0 10 21.0350 +  0 42 33.7900 a  22  -702 1104  740 0.28970 2011ApJ...738..162S 1236  87 2011ApJ...738..162S 0.069
SDSS-II SN 3593  2005  9 13 2007SDSS6.C...0000:  1 18 27.9870 +  0 43 56.2800    12  -352 1118  441 0.40700 2011ApJ...738..162S 1739 122 2011ApJ...738..162S 0.080
SDSS-II SN 3669  2005  9 10 2007SDSS6.C...0000: 23 19  1.9200 -  0 50 22.8480    14  -746 1150 1099 0.41500 2011ApJ...738..162S 1772 124 2011ApJ...738..162S 0.103
SDSS-II SN 3674  2005  9 21 2011ApJ...738..162S 23 59  9.9890 +  0  9 46.7100     8  -701  779  397 0.03500 2011ApJ...738..162S  145  11 2011ApJ...738..162S 0.088
SDSS-II SN 3811  2005  9 14 2007SDSS6.C...0000:  0 54 49.1000 +  0 25 46.7200     6  -708  754  741 0.35800 2011ApJ...738..162S 1528 107 2011ApJ...738..162S 0.075
SDSS-II SN 3881  2005  9 10 1990MNRAS.243..692M 23 27 31.6110 -  0 26 30.4000 a  11   -23 1508 1080 0.32800 2011ApJ...738..162S 1400  98 2011ApJ...738..162S 0.108
SDSS-II SN 3887  2005  9 14 2013ApJ...763...88C  0 43 46.4400 +  0  4 27.4000    14  -710  773  724 0.29863 2013ApJ...763...88C 1274  89 2013ApJ...763...88C 0.048
SDSS-II SN 3945  2005  9 14 2007SDSS6.C...0000: 23  4  2.4000 -  0 16 59.3000     7  -691 1121 1122 0.26000 2010ApJ...713.1026D 1108  78 2010ApJ...713.1026D 0.146
SDSS-II SN 3959  2005  9 25 2007SDSS6.C...0000:  3  0 23.4720 +  0 30 43.0600     8  -667 1179 1153 0.18330 2011ApJ...738..162S  782  55 2011ApJ...738..162S 0.261
SDSS-II SN 3983  2005  9 27 2010ApJ...713.1026D  0 29  6.2110 -  0 15 23.5900    10  -723  726  726 0.27900 2011ApJ...738..162S 1190  83 2011ApJ...738..162S 0.061
SDSS-II SN 4019  2005  9 26 2007SDSS6.C...0000:  0  5  2.8630 +  1  8 46.6600    14  -706  772  735 0.18131 2003SDSS1.C...0000:  771  54 2003SDSS1.C...0000: 0.079
SDSS-II SN 4048  2005  9 24 2007SDSS6.C...0000:  0 23 39.6456 +  0 47  0.3624    65  -750 1486  742 0.43485 2016SDSSD.C...0000: 1857 130 2016SDSSD.C...0000: 0.062
SDSS-II SN 4054  2005  9 14 2007SDSS6.C...0000:  3 20 22.5360 +  0 11 43.9620    10  -659 1187 1187 0.36300 2011ApJ...738..162S 1552 109 2011ApJ...738..162S 0.242
SDSS-II SN 4129  2005  9 25 2011ApJ...738..162S  0 51 58.8170 -  1 13  4.9400     4  -721  755  755 0.44100 2011ApJ...738..162S 1884 132 2011ApJ...738..162S 0.136
SDSS-II SN 4181  2005  9 21 2007SDSS6.C...0000:  2 31 16.2700 -  1  7 51.6000     8  -694 1141   45 0.28900 2010ApJ...713.1026D 1234  87 2010ApJ...713.1026D 0.100
SDSS-II SN 4206  2005  9 24 2007SDSS6.C...0000: 23 38 18.5220 -  0 29 11.3000     8  -711 1068  364 0.26200 2011ApJ...738..162S 1117  78 2011ApJ...738..162S 0.086
SDSS-II SN 4236  2005  9 24 2007SDSS6.C...0000:  0  7 37.3600 -  1  1  6.0000    12  -747 1100  739 0.34320 2011ApJ...738..162S 1465 103 2011ApJ...738..162S 0.084
SDSS-II SN 4307  2005  9 21 2007SDSS6.C...0000:  1 59 51.0000 +  0 56 58.8700    11  -351 1492   64 0.27200 2011ApJ...738..162S 1161  81 2011ApJ...738..162S 0.072
SDSS-II SN 4311  2005  9 25 2007SDSS6.C...0000:  2  8 31.4300 +  1  1 11.9000     8  -671 1123 1123 0.29530 2011ApJ...738..162S 1261  88 2011ApJ...738..162S 0.079
SDSS-II SN 4557  2005  9 26 2007SDSS6.C...0000:  1 55 10.8000 +  0 16  4.3572    18  -356 1900 1120 0.29400 2011ApJ...738..162S 1255  88 2011ApJ...738..162S 0.094
SDSS-II SN 4558  2005  9 13 2007SDSS6.C...0000:  1 59 32.5100 +  0 17 24.3000    11  -343 1500   72 0.34400 2010ApJ...713.1026D 1469 103 2010ApJ...713.1026D 0.080
SDSS-II SN 4612  2005  9 21 2007SDSS6.C...0000:  0 54  1.7300 -  0 50  9.8000    22  -717 1494  741 0.39494 2016SDSSD.C...0000: 1687 118 2016SDSSD.C...0000: 0.092
SDSS-II SN 4803  2005  9 24 2010ApJ...713.1026D  2 10 15.3730 +  0 18  7.6700     6  -670 1151 1124 0.39800 2010ApJ...713.1026D 1701 119 2010ApJ...713.1026D 0.072
SDSS-II SN 4857  2005  9 13 2007SDSS6.C...0000:  1 31 30.9840 -  0  9 18.3960    12  -352 1129  387 0.32800 2011ApJ...738..162S 1400  98 2011ApJ...738..162S 0.103
SDSS-II SN 4978  2005 10  1 2011ApJ...738..162S 23 22 38.5170 -  0 25 44.8200    18  -767 1486 1059 0.27900 2011ApJ...738..162S 1190  83 2011ApJ...738..162S 0.117
SDSS-II SN 5178  2005  9 15 2007SDSS6.C...0000:  3 29  6.2640 +  0 42 49.1800     7  -660 1534  834 0.45500 2011ApJ...738..162S 1946 136 2011ApJ...738..162S 0.347
SDSS-II SN 5199  2005 10  1 2010ApJ...713.1026D 23 15 10.1960 -  0 59 41.5900     8  -768 1103  361 0.21900 2011ApJ...738..162S  933  65 2011ApJ...738..162S 0.116
SDSS-II SN 5209  2005  9 26 2007SDSS6.C...0000: 23 59 39.1200 -  1  0 58.5000    18  -706  775  393 0.28436 2016SDSSD.C...0000: 1213  85 2016SDSSD.C...0000: 0.114
SDSS-II SN 5230  2005 10  1 2007SDSS6.C...0000: 22 19 10.3200 +  0 50 19.5000   213  -761 2202  344 0.32205 2016SDSSD.C...0000: 1374  96 2016SDSSD.C...0000: 0.177
SDSS-II SN 5468  2005  9 13 2010ApJ...713.1026D 22 50  7.3800 +  0 24 17.5000    12  -399 1121  365 0.27700 2010ApJ...713.1026D 1181  83 2010ApJ...713.1026D 0.294
SDSS-II SN 5473  2005 10  1 2007SDSS6.C...0000: 23 38 56.8080 +  0 23  0.5500     8  -718  719  359 0.28000 2011ApJ...738..162S 1194  94 2011ApJ...738..162S 0.105
SDSS-II SN 5486  2005 10  5 2007SDSS6.C...0000: 22 12 59.5170 -  0 24 43.2000    56  -424 1819 1051 0.22920 2011ApJ...738..162S  977  69 2011ApJ...738..162S 0.242
SDSS-II SN 5590  2005  9 13 2007SDSS6.C...0000: 23 46 41.5200 -  0 52 22.0000    14  -695 1079  367 0.44774 2016SDSSD.C...0000: 1912 134 2016SDSSD.C...0000: 0.098
SDSS-II SN 5595  2005 10 11 2007SDSS6.C...0000: 20 52  4.5600 -  0  6  8.8920    15  -785 1374  300 0.18500 2011ApJ...738..162S  788  55 2011ApJ...738..162S 0.329
SDSS-II SN 5691  2005 10 11 2007SDSS6.C...0000:  0 24 36.5664 -  0 10  5.1852    10  -737  749  725 0.26600 2011ApJ...738..162S 1134  80 2011ApJ...738..162S 0.067
SDSS-II SN 5702  2005 10  1 2010ApJ...713.1026D  0 50 20.0020 -  0 55  8.6200     4  -727  749  749 0.24200 2011ApJ...738..162S 1032  72 2011ApJ...738..162S 0.118
SDSS-II SN 5731  2005  9 26 2010ApJ...713.1026D  0 45 21.2600 -  0 32 39.9000     8  -722  735  728 0.37300 2011ApJ...738..162S 1593 112 2011ApJ...738..162S 0.044
SDSS-II SN 5735  2005 10  1 2010ApJ...713.1026D 20 46 38.1350 +  0 39  2.2900    34  -775 1418 1025 0.19100 2011ApJ...738..162S  814  57 2011ApJ...738..162S 0.318
SDSS-II SN 5890  2005 10  5 2007SDSS6.C...0000: 22 10  3.7590 +  0 36 33.1300    57  -424 1782  354 0.17960 2011ApJ...738..162S  764  54 2011ApJ...738..162S 0.117
SDSS-II SN 5897  2005 10 12 2007SDSS6.C...0000:  2 32 39.3300 -  0 48 14.4400    16  -715 1134   24 0.33300 2011ApJ...738..162S 1423 100 2011ApJ...738..162S 0.078
SDSS-II SN 5917  2005 10 12 2010ApJ...713.1026D  0 24  8.8660 -  0 15 18.1300    10  -738  748  724 0.30900 2011ApJ...738..162S 1318  92 2011ApJ...738..162S 0.070
SDSS-II SN 5963  2005 10 12 2007SDSS6.C...0000:  0 44 19.4500 +  0 28 46.2000    12  -738  745  696 0.23560 2011ApJ...738..162S 1004  70 2011ApJ...738..162S 0.052
SDSS-II SN 6225  2005 10 20 2007SDSS6.C...0000:  0  1  9.0000 -  1  0  1.4000     8  -730  718  711 0.33300 2010ApJ...713.1026D 1421 100 2010ApJ...713.1026D 0.105
SDSS-II SN 6275  2005 10 20 2007SDSS6.C...0000:  2 18 21.5570 +  0  1 48.0400     6  -696 1100 1100 0.27310 2011ApJ...738..162S 1166  82 2011ApJ...738..162S 0.108
SDSS-II SN 6479  2005 10 21 2007SDSS6.C...0000: 21 21 37.7530 +  0 35  0.8100    17  -433 2113  643 0.23400 2011ApJ...738..162S  998  70 2011ApJ...738..162S 0.195
SDSS-II SN 6491  2005 10 12 2012ApJ...755...61S  1  6 35.5800 +  0 32 26.7000    22  -736 1812  725 0.11040 2012ApJ...755...61S  468  33 2012ApJ...755...61S 0.086
SDSS-II SN 6530  2005 10 12 2007SDSS6.C...0000:  0 57 18.9840 +  0  1 16.8800     8  -736  747  725 0.19340 2011ApJ...738..162S  824  58 2011ApJ...738..162S 0.068
SDSS-II SN 6556  2005 10 21 2007SDSS6.C...0000:  0 28  3.7900 -  1  4 27.1000    14  -747  751  715 0.25830 2016SDSSD.C...0000: 1101  77 2016SDSSD.C...0000: 0.054
SDSS-II SN 6618  2005 10 20 2010ApJ...713.1026D  2 47 40.7200 +  0 57 51.1200     8  -724 1109  729 0.28900 2011ApJ...738..162S 1235  87 2011ApJ...738..162S 0.125
SDSS-II SN 6831  2005 10 20 2015NEDR....1M...1S  2 20  2.6960 +  0 43 17.3300     4  -696 1100 1100 0.21170 2011ApJ...738..162S  903  76 2011ApJ...738..162S 0.100
SDSS-II SN 6851  2005 10 23 2007SDSS6.C...0000:  3 28 25.0870 -  0  2 54.7100     8  -698 1149  794 0.30490 2011ApJ...738..162S 1304  91 2011ApJ...738..162S 0.351
SDSS-II SN 6895  2005 10 23 2007SDSS6.C...0000: 22  0 46.2900 +  0 55 41.6800    13  -442 1419 1064 0.21740 2011ApJ...738..162S  926  65 2011ApJ...738..162S 0.154
SDSS-II SN 6913  2005 10 23 2007SDSS6.C...0000: 23  0 59.9660 +  1  2 12.1100    12  -437 1082  340 0.29900 2011ApJ...738..162S 1275  89 2011ApJ...738..162S 0.164
SDSS-II SN 7051  2005 10 12 2007SDSS6.C...0000: 23 54 10.0800 +  0  1 30.1000     8  -722 1058  376 0.33000 2011ApJ...738..162S 1408 108 2011ApJ...738..162S 0.082
SDSS-II SN 7056  2005 10 21 2007SDSS6.C...0000:  0  9 23.0620 +  0  8 11.8930    20  -731 1075  711 0.24600 2011ApJ...738..162S 1048  74 2011ApJ...738..162S 0.109
SDSS-II SN 7099  2005 10 20 2008AJ....135.1766Z 22 51 33.1700 +  1 10  2.5000     8  -434 1084 1085 0.21840 2011ApJ...738..162S  930  65 2011ApJ...738..162S 0.294
SDSS-II SN 7373  2005 10 28 2007SDSS6.C...0000: 23 31 13.1770 +  0 35 17.9000    53  -745 1458  312 0.27990 2011ApJ...738..162S 1193  84 2011ApJ...738..162S 0.097
SDSS-II SN 7374  2005 10 23 2011ApJ...738..162S 23 32  3.0600 +  0 37 12.9800   250  -740 1460  316 0.34500 2011ApJ...738..162S 1472 103 2011ApJ...738..162S 0.102
SDSS-II SN 7457  2005 11  2 2007SDSS6.C...0000: 23 23 36.7560 -  0 22 19.8500    18  -799 1454 1027 0.25400 2011ApJ...738..162S 1083  87 2011ApJ...738..162S 0.103
SDSS-II SN 7479  2005 10 31 2007SDSS6.C...0000:  0 28 54.1940 -  0 24 34.1300    10  -757  692  692 0.22720 2011ApJ...738..162S  968  68 2011ApJ...738..162S 0.053
SDSS-II SN 7600  2005 10 28 2007SDSS6.C...0000: 23 10 27.3600 -  1  6 27.6800    14  -796 1077  350 0.18800 2011ApJ...738..162S  800  56 2011ApJ...738..162S 0.097
SDSS-II SN 7644  2005 11 23 2007SDSS6.C...0000: 23 35 44.4100 +  0 52  6.0200     8  -771  666  306 0.31020 2011ApJ...738..162S 1323  93 2011ApJ...738..162S 0.102
SDSS-II SN 7717  2005 10 26 2007SDSS6.C...0000:  0 57 45.7200 -  1 13 56.4000    10  -752 1070 1060 0.32900 2010ApJ...713.1026D 1404  98 2010ApJ...713.1026D 0.143
SDSS-II SN 7736  2005 10 23 2011ApJ...738..162S 21 51  0.7200 +  0  7  4.9548    13  -796 1060 1060 0.15300 2011ApJ...738..162S  650  46 2011ApJ...738..162S 0.399
SDSS-II SN 779   2005  9 15 2007SDSS6.C...0000:  1 46 41.7000 -  1  1 14.1000     6  -346 1130 1131 0.23770 2011ApJ...738..162S 1014  71 2011ApJ...738..162S 0.091
SDSS-II SN 7802  2005 10 27 2010ApJ...713.1026D 23  2 18.2690 +  0 43 45.0300     7  -441 1078 1078 0.20300 2011ApJ...738..162S  864  61 2011ApJ...738..162S 0.126
SDSS-II SN 7824  2005 10 27 2007SDSS6.C...0000: 23 15 15.1340 -  0  4 50.8500     8  -794 1429 1079 0.28710 2011ApJ...738..162S 1224  86 2011ApJ...738..162S 0.105
SDSS-II SN 7835  2005 10 20 2007SDSS6.C...0000:  0  5 49.9776 -  0  4 49.9908    14  -730  748  712 0.15690 2016SDSSD.C...0000:  667  47 2016SDSSD.C...0000: 0.095
SDSS-II SN 7954  2005 11  3 2007SDSS6.C...0000: 22 10 42.4810 +  0 20 51.9900    57  -453 1753  325 0.25530 2011ApJ...738..162S 1088  76 2011ApJ...738..162S 0.123
SDSS-II SN 8092  2005 10 14 2010ApJ...713.1026D  3 20 36.2860 +  0  5 38.2600    10  -689 1157 1157 0.27500 2011ApJ...738..162S 1175  82 2011ApJ...738..162S 0.227
SDSS-II SN 8216  2005 10 30 2007SDSS6.C...0000: 22  5  4.6770 -  0  3  7.9100    18  -449 1428  287 0.11800 2011ApJ...738..162S  500  35 2011ApJ...738..162S 0.169
SDSS-II SN 8254  2005 11  3 2007SDSS6.C...0000: 23 24 39.3600 +  0 49 11.9000    23  -800 1452 1026 0.18900 2011ApJ...738..162S  804  56 2011ApJ...738..162S 0.104
SDSS-II SN 8280  2005 10 27 2007SDSS6.C...0000:  0 34 17.5580 +  0 47 44.0200    18  -757  703  368 0.18490 2011ApJ...738..162S  787  55 2011ApJ...738..162S 0.054
SDSS-II SN 8290  2005 11  9 2007SDSS6.C...0000:  3 41 56.4240 +  1 10  4.0800     4  -709 1122 1122 0.31800 2011ApJ...738..162S 1360  95 2011ApJ...738..162S 0.351
SDSS-II SN 8607  2005 10 31 2007SDSS6.C...0000: 21 34 20.8720 +  0  9  7.0500   515  -802 2124  265 0.26000 2011ApJ...738..162S 1109  89 2011ApJ...738..162S 0.137
SDSS-II SN 8700  2005 10 26 2010ApJ...713.1026D  2 20 26.3260 +  0 13 37.8800     2  -702 1094 1094 0.39100 2011ApJ...738..162S 1671 117 2011ApJ...738..162S 0.097
SDSS-II SN 893   2005  9  3 2016SDSSD.C...0000:  0 21 58.6100 -  0  7 54.0000    71  -729 1507  377 0.11013 2016SDSSD.C...0000:  467  33 2016SDSSD.C...0000: 0.069
SDSS-II SN 9052  2005 10 30 2010ApJ...713.1026D  1 24  9.8840 -  0 28 58.8400    10  -399 1061  705 0.17700 2011ApJ...738..162S  754  53 2011ApJ...738..162S 0.085
SDSS-II SN 9109  2005 10 31 2007SDSS6.C...0000:  1 45 33.3800 +  0 51  2.6600    10  -392 1084  706 0.25900 2010ApJ...713.1026D 1105  77 2010ApJ...713.1026D 0.070
SDSS-II SN 9132  2005 10 31 2010ApJ...713.1026D  1  5  1.2590 +  0 32 24.4300    18  -755  727  691 0.36800 2010ApJ...713.1026D 1571 110 2010ApJ...713.1026D 0.066
SDSS-II SN 9133  2005 11  2 2007SDSS6.C...0000:  1  6 34.1910 +  0 27 39.1200     8  -757  725  704 0.26720 2011ApJ...738..162S 1140  80 2011ApJ...738..162S 0.077
SDSS-II SN 9239  2005 10 27 2011ApJ...738..162S  0 24 56.0710 -  1  3  7.2000    12  -753  732  709 0.44500 2011ApJ...738..162S 1901 133 2011ApJ...738..162S 0.061
SDSS-II SN 9326  2005 10 30 2007SDSS6.C...0000: 22 57 15.9110 +  0 37 42.3600    31  -444 1437 1026 0.35000 2011ApJ...738..162S 1494 113 2011ApJ...738..162S 0.135
SDSS-II SN 9594  2005 11  7 2007SDSS6.C...0000:  1 10 51.4320 +  0  7 18.1200    15  -762 1828  700 0.29800 2011ApJ...738..162S 1272  99 2011ApJ...738..162S 0.069
SDSS-II SN 9817  2005 11 11 2011ApJ...738..162S  0 20  9.1220 +  0 35 53.6500    16  -781  706  308 0.22480 2018PASP..130f4002S  957  67 2016SDSSD.C...0000: 0.068
SDSS-II SN 986   2005  9  3 2007SDSS6.C...0000: 23 31 14.8800 +  1  8 30.4080    10  -739 1106  390 0.28063 2016SDSSD.C...0000: 1197  84 2016SDSSD.C...0000: 0.103
SDSS-II SN 9895  2005 11  2 2007SDSS6.C...0000:  2 21  3.8300 +  0 30 15.7100     4  -709 1087 1087 0.32800 2010ApJ...713.1026D 1297  91 2016SDSSD.C...0000: 0.096
SDSS-II SN 9954  2005 11  5 2008AJ....135.1766Z  0 26 20.1900 -  0 25 31.6000     8  -762  724  724 0.22846 2016SDSSD.C...0000:  973  68 2016SDSSD.C...0000: 0.056
SN2003im         2003  9 30 2007SDSS6.C...0000:  0 44 59.2800 -  8 53 11.5000     4    -9   21   21 0.01936 1999A&AS..140..327M   78   7 1999A&AS..140..327M 0.089
SN2003jr         2003 10 24 2003IAUC.8237B...1C  1 11  6.2300 +  0 13 44.2000    11   -17 2572 1445 0.34000 2006AJ....131.1648B 1452 102 2006AJ....131.1648B 0.069
SN2003ju         2003 10 24 2003IAUC.8237B...1C 23 27  1.7100 -  9 24  4.5000    20   -60 2528  316 0.20300 2009AJ....137.3731F  851  74 2006AJ....131.1648B 0.095
SN2003kk         2003 11 15 1990MNRAS.243..692M 23 25 36.0600 -  9 31 44.7000    12   -82 2506 1066 0.16400 2006AJ....131.1648B  697  49 2006AJ....131.1648B 0.094
SN2003kl         2003 11 17 2003IAUC.8251A...1C  1  9 48.8000 +  1  0  5.6000    12   -41 2507  314 0.33500 2006AJ....131.1648B 1430 100 2006AJ....131.1648B 0.096
SN2003lc         2003 12 26 20032MASX.C.......:  1 23 25.8200 + 30 47 14.9000    10  -118 1758 1051 0.03500 1991RC3.9.C...0000d  146  11 1991RC3.9.C...0000d 0.146
SN2003lf         2003 12 13 2004IAUC.8261A...1H  1  8 49.8100 -  0 44 13.5000    10   -67 2523 1394 0.41000 2006AJ....131.1648B 1751 130 2006AJ....131.1648B 0.108
SN2003lj         2003 12 15 2004IAUC.8261A...1H  1 12 10.0300 +  0 19 51.3000    11   -69 2839 1393 0.41700 2006AJ....131.1648B 1781 125 2006AJ....131.1648B 0.089
SN2004at         2004  3 12 2007SDSS6.C...0000: 10 58 45.1800 + 59 29 12.0000    42   -46 1433  311 0.02313 1985BICDS..29...87K  101   8 1985BICDS..29...87K 0.033
SN2004bj         2004  4 22 2007SDSS6.C...0000: 13 16 18.0300 +  7  2 52.7000     5    -7 1463  740 0.05015 1998ApJS..119..277G  219  16 1998ApJS..119..277G 0.086
SN2004bk         2004  4 22 2007SDSS6.C...0000: 13 37 28.7200 +  4  6 11.3000     3    -6 2547 2547 0.02312 2004SDSS2.C...0000:  103   8 2004SDSS2.C...0000: 0.070
SN2004cn         2004  4 17 2005SDSS4.C...0000: 12 27 28.1090 + 42 20 28.6000     4   -21 1048 1049 0.02382 2005SDSS4.C...0000:  105   9 2005SDSS4.C...0000: 0.088
SN2004co         2004  4 17 1987AJ.....94..501K 13 28 33.9900 + 41 51  8.3000     5   -14 2525   51 0.02756 2005SDSS4.C...0000:  121  10 2005SDSS4.C...0000: 0.031
SN2004ey         2004 10 14 2007SDSS6.C...0000: 21 49  7.8100 +  0 26 39.2000     6  -410 1432 1433 0.01579 2006HIPAS.C...0000:   63   0 2016AJ....152...50T 0.378
SN2004fd         2004 10 21 20032MASX.C.......:  2 43 15.2500 + 32 25 25.6000     3  -363 1056 1057 0.01731 1991RC3.9.C...0000d   71   7 1991RC3.9.C...0000d 0.532
SN2004fh         2004 10  9 2007SDSS6.C...0000: 23 28 27.2000 -  8 36 55.2000    16   -35 2177  353 0.22000 2016ApJS..224....3N  851  60 2004IAUC.8427A...1F 0.075
SN2004fi         2004 10  9 1990MNRAS.243..692M 23 29 45.2700 -  8 54 36.1000    18   -35 2177  353 0.26500 2007ApJ...666..674M 1130  79 2007ApJ...666..674M 0.079
SN2004fj         2004 10 11 2004IAUC.8427A...1F  1  9 51.0700 +  0 27 21.0000    10  -370 2178 1092 0.18700 2007ApJ...666..674M  796  56 2007ApJ...666..674M 0.069
SN2004fk         2004 10 11 2004IAUC.8427A...1F  1 13 35.8400 -  0  9 27.6000    14  -370 2538 1087 0.29600 2007ApJ...666..674M 1263  89 2007ApJ...666..674M 0.077
SN2004fm         2004 10 11 2004IAUC.8427A...1F 23 26 58.1400 -  9 37 19.4000    13  -413 2175  735 0.38400 2009AJ....137.3731F 1708 120 2004IAUC.8427A...1F 0.085
SN2004fu         2004 11  4 20032MASX.C.......: 20 35 11.5400 + 64 48 25.7000     6  -128 1029  982 0.00921 1998A&AS..130..333T   39   0 2016AJ....152...50T 1.065
SN2004gs         2004 12 12 2007SDSS6.C...0000:  8 38 23.8510 + 17 37 52.8500     8  -279 1171   41 0.02743 2007SDSS6.C...0000:  122   0 2016AJ....152...50T 0.085
SN2004hd         2004 11 14 2005IAUC.8464B...1B  2  8 48.2100 -  4 26 10.4000    31  -358 2193 1794 0.47800 2009AJ....137.3731F 2095 147 2007ApJ...666..674M 0.056
SN2004hh         2004 11 20 1990MNRAS.243..692M  2  6 25.0100 -  4 38  4.0000    39  -364 2187 1788 0.21100 2009AJ....137.3731F  853  60 2005IAUC.8464B...1B 0.068
SN2004hk         2004 12  5 2005IAUC.8464B...1B 23 27  4.3800 -  8 38 45.1000    19   -92 2120  296 0.27100 2016ApJS..224....3N 1280  90 2005IAUC.8464B...1B 0.072
SN2004hr         2004 12 11 2005IAUC.8464B...1B  1  8 48.3300 +  0  0 49.5000    14  -431 2159 1030 0.40900 2007ApJ...666..674M 1747 122 2007ApJ...666..674M 0.089
SN2004ia         2004 10  8 2007SDSS6.C...0000:  2 18  2.3000 -  0 33 32.4000     4  -319 1477 1478 0.14370 2004SDSS2.C...0000:  612  43 2004SDSS2.C...0000: 0.098
SN2004id         2004 10 16 2007SDSS6.C...0000:  0  6 29.6400 -  0 28 22.3000    12  -361 1443 1081 0.14400 2005IAUC.8481A...1A  612  43 2005IAUC.8481A...1A 0.097
SN2004ie         2004 10 16 2007SDSS6.C...0000: 22  1 46.5800 +  1 14 12.0000    17   -69 1791  667 0.05200 2005IAUC.8481A...1A  218  16 2005IAUC.8481A...1A 0.141
SN2004if         2004 10 16 2007SDSS6.C...0000: 22 39  8.5400 -  0 51 54.6000    13   -66 1432 1433 0.32200 2005IAUC.8481A...1A 1374  96 2005IAUC.8481A...1A 0.133
SN2004ig         2004 10 24 2007SDSS6.C...0000:  0  5 51.7900 -  0 59 45.1000     6  -412 1109 1110 0.18301 2016SDSSD.C...0000:  779  55 2016SDSSD.C...0000: 0.093
SN2004ij         2004 11  5 2007SDSS6.C...0000:  1 21 11.5400 -  0 55  9.2000    13   -40 2548 1420 0.21800 2005IAUC.8481A...1A  929  65 2005IAUC.8481A...1A 0.104
SN2004ik         2004 11  5 2007SDSS6.C...0000:  1 44 55.5100 -  0  5 58.1000    10   -32 1454 1066 0.16900 2005IAUC.8481A...1A  720  51 2005IAUC.8481A...1A 0.085
SN2004il         2004 11  5 2007SDSS6.C...0000:  3  7  2.6900 -  0  0 40.1000    19  -343 1853 1080 0.10723 2003SDSS1.C...0000:  456  32 2003SDSS1.C...0000: 0.195
SN2005A          2005  1  5 20032MASX.C.......:  2 30 43.2500 -  2 56 19.8000     4   -46  304  304 0.01914 1991RC3.9.C...0000d   71   0 2016AJ....152...50T 0.083
SN2005ac         2005  2  4 2007SDSS6.C...0000: 13 39 55.9530 +  0 52 17.1700     5  -294 2260  792 0.06999 2003SDSS1.C...0000:  304  22 2003SDSS1.C...0000: 0.076
SN2005ca         2005  5 12 2007SDSS6.C...0000: 13 32 38.5500 + 11 48 33.7000     2    -6  713  714 0.15029 2006SDSS5.C...0000:  648  46 2006SDSS5.C...0000: 0.072
SN2005cc         2005  5 19 2007SDSS6.C...0000: 13 57  4.8500 + 41 50 41.8000     3  -347 2119 2119 0.00757 2001A&A...378..370V   35   5 2001A&A...378..370V 0.018
SN2005co         2005  6 20 1987AJ.....94..501K 23 30 53.5800 -  2 56 18.4000    12  -250 1172  468 0.01722 1993AJ....105.1637H   69   6 1993AJ....105.1637H 0.150
SN2005cr         2005  6 24 2007SDSS6.C...0000: 12 22 17.2100 + 12 23 49.3000     6  -450  688  688 0.02141 2005SDSS4.C...0000:   96   8 2005SDSS4.C...0000: 0.099
SN2005dh         2005  8 10 2007SDSS6.C...0000: 15 54  3.3200 + 23  8  9.9000     5   -53  651  338 0.01460 2007SDSS6.C...0000:   64   6 2007SDSS6.C...0000: 0.167
SN2005ed         2005  9  9 2016SDSSD.C...0000:  0  2 49.3600 +  0 45  4.8000    16  -689  789  752 0.08645 2016SDSSD.C...0000:  365  26 2016SDSSD.C...0000: 0.071
SN2005ef         2005  9  9 2007SDSS6.C...0000:  0 58 22.8700 +  0 40 44.6000    12  -703  780  746 0.10720 2008AJ....135..348S  466  33 2005CBET..229A...1B 0.080
SN2005eg         2005  9  9 2007SDSS6.C...0000:  1  2  8.4900 -  0 52 44.5000    10  -703  779  758 0.19120 2008AJ....135..348S  809  57 2005CBET..229A...1B 0.090
SN2005eh         2005  9  9 2005CBET..229A...1B 21 49 44.4000 +  0 39 27.2480     6  -740 1102 1103 0.12488 2008ApJ...673..999P  552  39 2005CBET..229A...1B 0.234
SN2005ej         2005  9 23 20032MASX.C.......: 18 53 38.4800 + 66 13 59.3000     7  -406  657  657 0.03787 1999PASP..111..438F  161  12 1999PASP..111..438F 0.157
SN2005eq         2005  9 30 2007SDSS6.C...0000:  3  8 49.3100 -  7  1 59.7000     8  -674  825  745 0.02898 2003SDSS1.C...0000:  118   0 2016AJ....152...50T 0.204
SN2005eu         2005 10  4 2005IAUC.8611A...1L  2 27 43.3000 + 28 10 37.8000    21  -676 2238   38 0.03490 2005CBET..244A...1:  143   0 2016AJ....152...50T 0.361
SN2005ev         2005 10  6 20032MASX.C.......:  2 31  4.9300 + 27 42  6.5000     4  -678 1110 1110 0.01529 2008AJ....135..588S   62   6 2008AJ....135..588S 0.339
SN2005ex         2005  9  3 2007SDSS6.C...0000:  1 41 51.2800 -  0 52 36.3000    12  -688 1139  752 0.09360 2008AJ....135..348S  381  27 2005CBET..247A...1B 0.074
SN2005fb         2005  9 10 2007SDSS6.C...0000:  3  1 17.5440 -  0 38 38.6300    10  -652 1195 1168 0.18300 2011ApJ...740...92G  781  55 2011ApJ...740...92G 0.335
SN2005fe         2005  9 10 2007SDSS6.C...0000: 22 19 27.3200 +  0 29 39.9000   245  -740 1823  365 0.21740 2008AJ....135..348S  894  63 2005CBET..247A...1B 0.181
SN2005ff         2005  9 10 2007SDSS6.C...0000: 22 30 41.0400 -  0 46 34.4700     2  -381 2223 2224 0.09020 2012ApJ...755...61S  295  21 2005CBET..247A...1B 0.168
SN2005fh         2005  9 10 2007SDSS6.C...0000: 23 17 29.7360 +  0 25 47.3000    12  -746 1125  388 0.11915 2011ApJ...740...92G  505  36 2011ApJ...740...92G 0.124
SN2005fi         2005  9 11 2007SDSS6.C...0000:  0  7 58.6900 +  0 38 17.4000    20  -691 1119  369 0.26500 2011ApJ...740...92G 1130  82 2011ApJ...740...92G 0.120
SN2005fn         2005  9 13 2007SDSS6.C...0000: 20 48 53.0500 +  0 11 28.0000    10  -757 1085  328 0.09580 2008AJ....135..348S  424  30 2005CBET..247A...1B 0.242
SN2005fr         2005  9 14 2007SDSS6.C...0000:  1  8 22.0200 -  0  5 46.7000    10  -708 1882  753 0.28800 2011ApJ...740...92G 1229  89 2011ApJ...740...92G 0.098
SN2005ft         2005  9 14 2007SDSS6.C...0000:  2 42  4.9800 -  0 32 27.0000     2  -687 2260 2261 0.18050 2011ApJ...740...92G  770  54 2011ApJ...740...92G 0.083
SN2005fv         2005  9 15 2001SDSSe.1...0000:  3  5 22.4200 +  0 51 30.1000    14  -657 1185  765 0.11841 2003SDSS1.C...0000:  504  36 2003SDSS1.C...0000: 0.210
SN2005fx         2005  9 15 2007SDSS6.C...0000: 22 56 48.3400 +  0 24  3.9000    26  -399 1482 1071 0.29030 2011ApJ...740...92G 1238  87 2011ApJ...740...92G 0.149
SN2005fy         2005  9 16 2007SDSS6.C...0000:  3 20 21.7000 -  0 53  8.1000    10  -661 1185  765 0.19520 2008AJ....135..348S  854  60 2005CBET..247A...1B 0.171
SN2005fz         2005  9 21 2007SDSS6.C...0000: 21  3 41.2200 +  0 34 10.3000    23  -758 1402  320 0.12420 2012ApJ...755...61S  509  36 2005CBET..247A...1B 0.211
SN2005G          2005  1 14 2007SDSS6.C...0000: 13 44 32.7900 +  4 46 44.3000     5  -273 2281  843 0.02314 1999PASP..111..438F  103   8 1999PASP..111..438F 0.068
SN2005gc         2005  9 22 2007SDSS6.C...0000:  1 21 37.5840 -  0 58 38.0100    12  -361 1133  743 0.16540 2008AJ....135..348S  724  51 2005CBET..247A...1B 0.122
SN2005ge         2005  9 22 2007SDSS6.C...0000:  2 18 14.7300 +  0 47 47.6000    12  -668 1153 1128 0.21234 2012ApJ...755...61S  810  57 2005CBET..247A...1B 0.102
SN2005gf         2005  9 22 2007SDSS6.C...0000: 22 16 16.6100 +  0 42 29.5000   217  -752 2157  353 0.24984 2018PASP..130f4002S 1066  75 2011ApJ...740...92G 0.154
SN2005gg         2005  9 22 2007SDSS6.C...0000: 22 18 41.1600 +  0 38 21.1000   220  -752 2211  353 0.23040 2011ApJ...740...92G  982  69 2011ApJ...740...92G 0.162
SN2005gh         2005  9 23 2007SDSS6.C...0000: 20 50 36.3500 -  0 21 14.8000     7  -760 1392 1392 0.25888 2004SDSS2.C...0000: 1104  77 2004SDSS2.C...0000: 0.372
SN2005gj         2005 10  1 2007SDSS6.C...0000:  3  1 11.9600 -  0 33 13.9000    10  -673 1174 1147 0.06180 2008AJ....135..348S  254  18 2005CBET..247A...1B 0.333
SN2005go         2005  9 14 2008AJ....135.1766Z  1 10 49.1800 +  1  0 28.4000     7  -708 1839  740 0.26540 2011ApJ...740...92G 1132  79 2011ApJ...740...92G 0.094
SN2005gq         2005  9 22 2007SDSS6.C...0000:  3 33 48.9700 +  0 42 33.7000     6  -665 1167  825 0.38980 2011ApJ...740...92G 1667 117 2011ApJ...740...92G 0.332
SN2005gr         2005  9 22 2007SDSS6.C...0000:  3 36 37.4900 +  1  4 45.0000     4  -665 1168 1168 0.24510 2011ApJ...740...92G 1048  73 2011ApJ...740...92G 0.281
SN2005gs         2005  9 22 2005CBET..254A...1B 22 13 10.2500 +  1  3  2.1000    56  -410 2150 1063 0.25110 2011ApJ...740...92G 1070  75 2011ApJ...740...92G 0.096
SN2005gu         2005  9 26 2007SDSS6.C...0000:  0 48 57.0500 -  0 54 20.8000     6  -722  741  728 0.33200 2011ApJ...740...92G 1417  99 2011ApJ...740...92G 0.087
SN2005gx         2005  9 26 2007SDSS6.C...0000: 23 59 32.1600 +  0 44 12.9100    12  -706  774  392 0.16190 2011ApJ...740...92G  688  48 2011ApJ...740...92G 0.078
SN2005hc         2005 10 12 2016SDSSD.C...0000:  1 56 47.9760 -  0 12 48.6200    14  -372 1884 1105 0.04647 2016SDSSD.C...0000:  193   0 2016AJ....152...50T 0.090
SN2005hj         2005 10 26 2007SDSS6.C...0000:  1 26 48.4000 -  1 14 17.2000    13  -733 1459  732 0.05700 2010ApJ...713.1026D  251   0 2016AJ....152...50T 0.106
SN2005hk         2005 10 30 2016SDSSD.C...0000:  0 27 50.8900 -  1 11 53.3000    14  -756  742  706 0.01296 2016SDSSD.C...0000:   59   0 2016AJ....152...50T 0.062
SN2005ho         2005  9 26 2001SDSSe.1...0000:  0 59 24.0960 +  0  0  9.4400     6  -720  741  741 0.06281 2001SDSSe.1...0000:  252   0 2016AJ....152...50T 0.069
SN2005hr         2005 10  3 2007SDSS6.C...0000:  3 18 33.8160 +  0  7 24.0300    11  -678 1168  789 0.11700 2008AJ....135..348S  511  36 2005CBET..268A...1B 0.198
SN2005ht         2005 10 11 2007SDSS6.C...0000: 20 50 24.6000 -  0 10  4.4000    10  -785 1057  300 0.18900 2008AJ....135..348S  809  57 2005CBET..280A...1B 0.255
SN2005hu         2005 10 11 2007SDSS6.C...0000: 21 54 40.8000 +  0 24 47.8000     7   -17 1058  315 0.21970 2011ApJ...740...92G  936  66 2011ApJ...740...92G 0.201
SN2005hv         2005 10 11 2007SDSS6.C...0000: 22 12 43.9200 -  0  2  6.1400    99  -430 1791 1044 0.17950 2008AJ....135..348S  723  51 2005CBET..280A...1B 0.169
SN2005hz         2005 10 11 2007SDSS6.C...0000:  0 46 32.2700 +  0 50 17.4000    10  -737 1066  725 0.13062 2016SDSSD.C...0000:  555  39 2016SDSSD.C...0000: 0.060
SN2005ia         2005 10 11 2007SDSS6.C...0000:  1 11 35.0200 -  0  0 21.0000    15  -735 1854  722 0.25450 2008AJ....135..348S 1066  75 2005CBET..268A...1B 0.076
SN2005id         2005 10 12 2007SDSS6.C...0000: 23 16 33.3600 -  0 39 48.1300    25  -779 1474  350 0.18700 2008AJ....135..348S  808  57 2005CBET..280A...1B 0.110
SN2005ie         2005 10 12 2007SDSS6.C...0000:  2 19  2.5300 -  0 16 22.0000     4  -688 1108 1109 0.27960 2011ApJ...740...92G 1194  84 2011ApJ...740...92G 0.099
SN2005ih         2005 10 20 2005CBET..268A...1B  0  7 13.5800 +  0 20 56.3000    14  -730  748  712 0.26030 2008AJ....135..348S 1108  78 2005CBET..268A...1B 0.211
SN2005ij         2005 10 21 2007SDSS6.C...0000:  3  4 21.2640 -  1  3 46.8700     8  -693 1109  730 0.12400 2008AJ....135..348S  468  33 2005CBET..280A...1B 0.206
SN2005il         2005  9  3 2007SDSS6.C...0000:  1 53  6.7700 +  1  6 49.5000    34  -333 1923  773 0.22600 2010ApJ...713.1026D  964  68 2010ApJ...713.1026D 0.068
SN2005in         2005  9 26 2005CBET..272A...1F  2 13 28.1800 -  0 58  5.7000     8  -711 1122 1122 0.21300 2010ApJ...713.1026D  909  64 2010ApJ...713.1026D 0.076
SN2005is         2005 10 12 1990MNRAS.243..692M  0 21 44.9000 -  0 19 30.0000    20  -385 1083  338 0.17460 2008AJ....135..348S  723  51 2005CBET..280A...1B 0.072
SN2005ix         2005 10 21 2007SDSS6.C...0000: 20 41 55.8800 +  1  5 31.3000    21  -466 1717  286 0.25570 2008AJ....135..348S 1066  75 2005CBET..280A...1B 0.236
SN2005ja         2005 10 21 2007SDSS6.C...0000: 23 55 52.6400 +  0 52 37.1000 a   8  -731  699  366 0.32900 2008AJ....135..348S 1365  96 2005CBET..280A...1B 0.087
SN2005jc         2005 10 23 2005CBET..280A...1B  0 45 24.4100 +  1  4 32.1000     6  -749 1054 1055 0.21400 2008AJ....135..348S  895  63 2005CBET..280A...1B 0.065
SN2005jf         2005 10 24 2007SDSS6.C...0000:  3 33 40.7600 -  0  6 43.6000     6  -697 1138  412 0.30070 2008AJ....135..348S 1283  90 2005CBET..280A...1B 0.285
SN2005jh         2005 10 25 2007SDSS6.C...0000: 23 20  4.4700 -  0  3 20.2000    10  -791 1081  343 0.11023 2016SDSSD.C...0000:  467  33 2016SDSSD.C...0000: 0.119
SN2005jj         2005 10 28 2007SDSS6.C...0000: 20 56 44.6600 +  0 24 30.0000    10  -795 1358 1041 0.36800 2008AJ....135..348S 1580 111 2005CBET..280A...1B 0.202
SN2005jk         2005 10 20 2007SDSS6.C...0000:  1 45 59.7360 +  1 11 44.6300    10  -381 1095  717 0.19080 2012ApJ...755...61S  681  48 2005CBET..280A...1B 0.060
SN2005jn         2005 10 26 2005CBET..280A...1B  0 19  0.8400 -  0 16 53.3000 a  18  -399 1069  324 0.31910 2008AJ....135..348S 1365  96 2005CBET..280A...1B 0.075
SN2005jo         2005 10 26 2007SDSS6.C...0000:  3 28 21.6800 -  0 19 34.1000     8  -701 1146  791 0.21900 2011ApJ...740...92G  936  69 2011ApJ...740...92G 0.282
SN2005jp         2005 10 28 2007SDSS6.C...0000:  2  9 50.3800 -  0  3 42.2000     8  -388 1090 1090 0.21240 2011ApJ...740...92G  906  64 2011ApJ...740...92G 0.073
SN2005js         2005 10 20 2016SDSSD.C...0000:  1 34 41.5100 -  0 36 19.4000    10  -381 1094  716 0.07928 2016SDSSD.C...0000:  335  24 2016SDSSD.C...0000: 0.088
SN2005jw         2005 10 25 2007SDSS6.C...0000: 20 40 19.2500 -  0  0 25.9000    14  -470 1713  282 0.37600 2008AJ....135..348S 1580 111 2005CBET..280A...1B 0.180
SN2005jz         2005 10 11 2007SDSS6.C...0000:  1 31 27.0700 -  0 37 54.0000 a  10  -380 1103  359 0.14434 2004SDSS2.C...0000:  614  43 2004SDSS2.C...0000: 0.104
SN2005ka         2005 10 20 2007SDSS6.C...0000: 22 13 55.9600 +  1  5 11.4000    56  -438 2122 1035 0.31770 2011ApJ...740...92G 1356  95 2011ApJ...740...92G 0.115
SN2005kc         2005 11  9 1999AJ....118.2561G 22 34  7.3400 +  5 34  6.3000     3  -454 2157 2158 0.01512 1991RC3.9.C...0000d   60   6 1991RC3.9.C...0000d 0.363
SN2005ke         2005 11 13 2010ApJS..189...37E  3 35  4.3500 - 24 56 38.8000     6  -360  771  699 0.00488 2004AJ....128...16K   19   4 2004AJ....128...16K 0.072
SN2005ko         2005 10 28 2007SDSS6.C...0000: 23 50  5.0300 -  0 55 17.1000    10  -796  721  677 0.18470 2011ApJ...740...92G  786  55 2011ApJ...740...92G 0.077
SN2005kq         2005 11  2 2007SDSS6.C...0000: 23 11 20.9100 -  0 36 31.0000    12  -800 1073 1073 0.39020 2008AJ....135..348S 1665 117 2005CBET..304A...1B 0.125
SN2005kt         2005 11  7 2007SDSS6.C...0000:  1 10 58.0600 +  0 16 34.3000    11  -762 1827  700 0.06540 2003SDSS1.C...0000:  273   0 2016AJ....152...50T 0.069
SN2005ky         2005 11 29 2009A&A...507...85B  2 24 36.2540 -  4 10 54.9400   220  -720 1809  323 0.14900 2009A&A...507...85B  635  45 2009A&A...507...85B 0.078
SN2005le         2005 11  2 2005CBET..315....1B 22 31 32.2900 -  0 29 36.8000     2  -434 2170 2171 0.25490 2008AJ....135..348S 1066  75 2005IAUC.8640A...1F 0.170
SN2005lh         2005 11  4 2007SDSS6.C...0000: 21 55 48.3300 +  1 10 51.0000    17  -454 1021  287 0.21910 2008AJ....135..348S  937  66 2005IAUC.8640A...1F 0.156
SN2005lj         2005 11  7 1990MNRAS.243..692M  1 57 43.1600 -  0 10 46.2000     8  -398 1078 1079 0.07774 2016SDSSD.C...0000:  329  23 2016SDSSD.C...0000: 0.075
SN2005ln         2005 11 20 2007SDSS6.C...0000:  0 27  0.1200 -  0 35 11.8000    10  -777  672  672 0.13684 2018PASP..130f4002S  595  42 2005IAUC.8640A...1F 0.055
SN2005lp         2005 11 24 2007SDSS6.C...0000:  1 47 42.8000 +  0 12 25.9000     6  -416 1060 1060 0.30500 2008AJ....135..348S 1281  90 2005IAUC.8640A...1F 0.093
SN2005mc         2005 12 23 2007SDSS6.C...0000:  8 27  6.3600 + 21 38 45.6000     8  -340  791  792 0.02522 1991RC3.9.C...0000d  111   9 1991RC3.9.C...0000d 0.120
SN2005ml         2005 11 14 2005IAUC.8651A...1F  2 14  4.4100 -  0 14 21.0000     6  -721 1074 1075 0.11900 2008AJ....135..348S  510  36 2005IAUC.8651A...1F 0.100
SN2005mo         2005 11 23 2005IAUC.8651A...1F  3 50 12.9000 -  0 14 24.9000    14  -723 1822 1119 0.27430 2008AJ....135..348S 1197  84 2005IAUC.8651A...1F 0.532
SN2005mp         2005 11 24 2005IAUC.8651A...1F  1  4 45.6700 +  0  3 20.3000     8  -779  703  682 0.27500 2008AJ....135..348S 1152  81 2005IAUC.8651A...1F 0.093
SN2005mq         2005 11 27 2005IAUC.8651A...1F 23 20 21.7800 -  0 20 59.6000     6  -824 1048 1048 0.35200 2008AJ....135..348S 1494 105 2005IAUC.8651A...1F 0.106
SN2005S          2005  1 22 2007SDSS6.C...0000: 14  8 28.8400 +  7  3 27.2000     6  -255 1179   98 0.01981 1995AJ....109..874B   89   8 1995AJ....109..874B 0.070
SN2006af         2006  2  4 2007SDSS6.C...0000: 10 33 57.1700 + 20 20 25.7000     3  -324  387   58 0.08736 2011ApJ...735..125S  379  27 2011ApJ...735..125S 0.072
SN2006ap         2006  3  2 20032MASX.C.......: 17 30 41.1900 +  6 16 33.1000     8  -578  448  448 0.02232 1992ApJS...79..157F   95   8 1992ApJS...79..157F 0.300
SN2006ax         2006  3 20 20032MASX.C.......: 11 24  3.4600 - 12 17 29.2000     2  -341  364  365 0.01674 2006HIPAS.C...0000:   71   0 2016AJ....152...50T 0.139
SN2006bb         2006  3 25 2007SDSS6.C...0000:  8 33 31.0900 + 41 31  4.1000     7  -798 1392 1393 0.02523 1999PASP..111..438F  111   9 1999PASP..111..438F 0.093
SN2006bk         2006  4  3 2007SDSS6.C...0000: 15  4 32.7030 + 35 57 54.0300     7  -671  390  370 0.04953 1995ApJS...99..391H  214  16 1995ApJS...99..391H 0.038
SN2006bm         2006  4  5 2015NEDR....1M...1S 11 18 21.4100 + 28 12 43.5000     7  -399  367  321 0.06845 2007SDSS6.C...0000:  297  21 2007SDSS6.C...0000: 0.050
SN2006br         2006  4 25 2015NEDR....1M...1S 13 30  1.8000 + 13 24 56.8000     5  -354 1857  376 0.02459 1997AJ....113.1197H  125   0 2016AJ....152...50T 0.067
SN2006bt         2006  4 26 2007SDSS6.C...0000: 15 56 33.8100 + 20  3  7.2000     3  -339  352  353 0.03216 1991RC3.9.C...0000d  139  11 1991RC3.9.C...0000d 0.138
SN2006bz         2006  5  4 2007SDSS6.C...0000: 13  0 43.3800 + 27 57 41.8000    88   -57 1459  335 0.02811 2011ApJ...735..125S  124  10 2011ApJ...735..125S 0.028
SN2006cc         2006  5  6 2016SDSSD.C...0000: 16  9 56.4400 + 43  7 35.0000     8  -721 1110 1111 0.03288 2016SDSSD.C...0000:  153   0 2016AJ....152...50T 0.040
SN2006cg         2006  5  6 2006SDSS5.C...0000: 13  5  2.3200 + 28 44 24.0000     4   -59  333  333 0.02806 2003AJ....126.2152R  124  10 2003AJ....126.2152R 0.032
SN2006ch         2006  5  9 20032MASX.C.......: 23 47  6.1200 + 29 28 50.6000     4  -583 1979 1980 0.01724 1996A&AS..115..407R   69   6 1996A&AS..115..407R 0.271
SN2006cz         2006  6 14 20032MASX.C.......: 14 48 36.6600 -  4 44 30.7000     2  -393  334  335 0.04180 20032dF...C...0000C  145   0 2016AJ....152...50T 0.230
SN2006D          2006  1 11 20032MASX.C.......: 12 52 33.8700 -  9 46 30.7000     4  -254  840  103 0.00853 2004A&A...416..515D   37   0 2016AJ....152...50T 0.125
SN2006dd         2006  6 19 1996AJ....111.2212S  3 22 41.6400 - 37 12 13.2000     6  -925  555  480 0.00587 1998A&AS..130..267L   17   0 2016AJ....152...50T 0.057
SN2006dm         2006  7  3 20032MASX.C.......: 23 41 47.8400 -  3 40  8.4000     6 -1001  791  791 0.02202 1998A&AS..130..333T   89   8 1998A&AS..130..333T 0.106
SN2006E          2006  1 12 2007SDSS6.C...0000: 13 53 28.6500 +  5 12 22.8000     6  -636 1919  834 0.00272 1991RC3.9.C...0000d   16   4 1991RC3.9.C...0000d 0.074
SN2006eb         2006  7 22 2016SDSSD.C...0000:  1 13 41.1000 -  0  6  6.4000    14 -1019 1889  438 0.01766 2016SDSSD.C...0000:   71   7 2016SDSSD.C...0000: 0.081
SN2006ef         2006  8 18 2007SDSS6.C...0000:  2  4 19.5100 -  8 43 42.2000     9 -1038 1154  441 0.01790 2008AJ....135.2424O   75   0 2016AJ....152...50T 0.066
SN2006en         2006  8 26 20032MASX.C.......: 23 10  5.0600 + 30 13 24.0000     4   -22   65   65 0.03194 1991RC3.9.C...0000d  133   0 2016AJ....152...50T 0.176
SN2006eq         2006  8 26 2007SDSS6.C...0000: 21 28 37.1300 +  1 13 41.2000    14    -8  742   21 0.04951 2004SDSS3.C...0000:  207  15 2004SDSS3.C...0000: 0.132
SN2006er         2006  8 26 2007SDSS6.C...0000:  0 21 37.8950 -  1  0 38.2300     6 -1082  430  431 0.08436 2003SDSS1.C...0000:  356  25 2003SDSS1.C...0000: 0.078
SN2006eu         2006  9  3 20032MASX.C.......: 20  2 51.1500 + 49 19  2.3000     4   -45    8    9 0.02359 1999ApJS..121..287H   79   0 2016AJ....152...50T 0.532
SN2006ex         2006  8 27 2007SDSS6.C...0000: 20 38 43.9200 -  0 28 34.9800    31  -776 1407   13 0.14749 2011ApJ...740...92G  628  44 2011ApJ...740...92G 0.204
SN2006fb         2006  8 27 1990MNRAS.243..692M 23 35 51.5100 -  0 10 37.6000     8 -1048  388   27 0.24490 2011A&A...526A..28O 1023  72 2006IAUC.8749B...1F 0.094
SN2006fc         2006  9 11 2007SDSS6.C...0000: 21 34 46.8000 +  1 10 31.5100    18 -1107  307  307 0.12170 2011ApJ...740...92G  516  36 2011ApJ...740...92G 0.179
SN2006fd         2006  8 27 2007SDSS6.C...0000: 20 37 53.2500 +  1 13 16.1000     4   -24   13   13 0.07996 2004SDSS2.C...0000:  338  24 2004SDSS2.C...0000: 0.264
SN2006ff         2006  8 28 2007SDSS6.C...0000:  0 26 35.6400 -  0 18  7.5000     8 -1058  428  428 0.23541 2003SDSS1.C...0000: 1003  70 2003SDSS1.C...0000: 0.059
SN2006fk         2006  9 11 2006IAUC.8749B...1F 22  1  1.3300 +  0 42 58.5000    12  -765 1096  741 0.17200 2011A&A...526A..28O  680  48 2006IAUC.8749B...1F 0.143
SN2006fl         2006  9 11 2007SDSS6.C...0000: 22 11 27.6000 +  0 45 20.1600    62  -765 1441   13 0.17173 2011ApJ...740...92G  730  51 2011ApJ...740...92G 0.137
SN2006fm         2006  9 15 2011ApJ...740...92G 22 10 10.3200 +  0 30 14.1200    57  -769 1437    9 0.12570 2011ApJ...740...92G  533  38 2011ApJ...740...92G 0.129
SN2006fn         2006  9 15 2006IAUC.8749B...1F 23  0  5.9800 +  0 32 15.6000    12  -764  755   13 0.18080 2011A&A...526A..28O  766  54 2006IAUC.8749B...1F 0.140
SN2006fr         2006  8 27 2006CBET..627A...1B 20 50 30.2100 +  0 23 55.3000    10 -1105  737    7 0.30700 2018PASP..130f4002S 1323  93 2006CBET..627A...1B 0.258
SN2006fu         2006  8 28 2007SDSS6.C...0000: 23 51  8.4000 -  0 44 47.6400     8 -1044  441   32 0.19855 2011ApJ...740...92G  845  59 2011ApJ...740...92G 0.072
SN2006fv         2006  9 11 2007SDSS6.C...0000:  1 21 37.8600 +  0 24 51.9000    16  -715  414   78 0.13199 2003SDSS1.C...0000:  561  39 2003SDSS1.C...0000: 0.090
SN2006fw         2006  9 11 2011ApJ...740...92G  1 47 10.3200 -  0  8 48.8000     6  -707  769  769 0.08350 2011ApJ...740...92G  354  25 2011ApJ...740...92G 0.090
SN2006ga         2006  9 12 2006CBET..627A...1B  0 52 56.3500 +  0 26 52.6000     8 -1073  383  377 0.23610 2011A&A...526A..28O 1023  72 2006CBET..627A...1B 0.067
SN2006ge         2006  8 28 2006CBET..629A...1B 21 49 35.7900 +  0  0  3.8000     6 -1105  751  751 0.27953 2018PASP..130f4002S 1194  84 2006CBET..629A...1B 0.365
SN2006gf         2006  9 11 2016SDSSD.C...0000:  0 46 24.3500 +  0  0 12.5000     8 -1072  385  378 0.11662 2016SDSSD.C...0000:  495  35 2016SDSSD.C...0000: 0.051
SN2006gg         2006  9 12 2007SDSS6.C...0000:  0 28 12.5140 +  0  7  4.7700     8  -720  746  389 0.20354 2016SDSSD.C...0000:  867  61 2016SDSSD.C...0000: 0.056
SN2006gh         2006  9 12 2007SDSS6.C...0000:  0 54 46.9400 -  0 15  3.7000     8 -1073  424  377 0.24782 2016SDSSD.C...0000: 1057  74 2016SDSSD.C...0000: 0.068
SN2006gl         2006  8 28 2006CBET..637A...1B  1  5 50.1100 +  0  8 41.3000     8 -1056  426  405 0.26531 2016SDSSD.C...0000: 1152  81 2006CBET..637A...1B 0.080
SN2006go         2006  9 12 2006CBET..637A...1B  0 24 33.7600 -  0 16 44.7000    10 -1073  413  389 0.37206 2018PASP..130f4002S 1580 111 2006CBET..637A...1B 0.066
SN2006gt         2006  9 18 20032MASX.C.......:  0 56 17.3000 -  1 37 46.0000    10 -1079  743  733 0.04477 2004AJ....128.1558S  187  14 2004AJ....128.1558S 0.102
SN2006gv         2006  9 11 2006CBET..643A...1B  1 48 36.3700 +  0 19 41.6000     6  -707  769  769 0.19900 2018PASP..130f4002S  852  60 2006CBET..643A...1B 0.111
SN2006gw         2006  9 11 2006CBET..643A...1B  1 57 53.5000 -  0 32  2.9000     8  -706  770  771 0.32606 2018PASP..130f4002S 1409  99 2006CBET..643A...1B 0.072
SN2006hb         2006  9 27 1987AJ.....94..501K  5  2  1.2800 - 21  7 55.1000     8  -291  112  112 0.01534 1989ESOLV.C...0000L   56   0 2016AJ....152...50T 0.075
SN2006hc         2006  9 11 2006CBET..650A...1B  1  9 34.7300 +  0 42 14.9000    14 -1070 1478  378 0.22900 2011ApJ...740...92G  976  68 2011ApJ...740...92G 0.079
SN2006hd         2006  9 11 2007SDSS6.C...0000: 21 44  3.3600 +  0 43 31.8000     6 -1107  728  728 0.29826 2016SDSSD.C...0000: 1272  89 2016SDSSD.C...0000: 0.182
SN2006he         2006  9 11 2011ApJ...740...92G 22  4 24.0000 +  0 41 26.8000    13  -765  710   13 0.21390 2011ApJ...740...92G  911  64 2011ApJ...740...92G 0.144
SN2006hl         2006  9 18 2007SDSS6.C...0000: 23 22 46.0800 +  0 31 56.3400    13 -1119 1124   15 0.14820 2011ApJ...740...92G  629  44 2011ApJ...740...92G 0.116
SN2006hm         2006  9 18 2007SDSS6.C...0000: 23 26 14.8100 -  0 22 56.1000   132  -701 1135    0 0.33147 2018PASP..130f4002S 1408  99 2006CBET..650A...1B 0.110
SN2006hn         2006  9 28 20032MASX.C.......: 11  7 18.6700 + 76 41 49.8000     3 -1029 1875 1875 0.01720 1995ApJS..100...69F   74   7 1995ApJS..100...69F 0.118
SN2006hp         2006  9 16 2007SDSS6.C...0000:  0 24 14.2500 -  0 14 57.3000    10 -1077  409  385 0.24770 2011ApJ...740...92G 1056  74 2011ApJ...740...92G 0.069
SN2006hq         2006  9 16 2016SDSSD.C...0000: 23 39 47.1500 +  0 12 18.8000    10    -1  370   11 0.06867 2016SDSSD.C...0000:  289  21 2016SDSSD.C...0000: 0.092
SN2006hr         2006  9 17 2015NEDR....1M...1S  1 50 15.5280 -  0 53 12.0900     8  -713  763  764 0.15760 2011ApJ...740...92G  671  47 2011ApJ...740...92G 0.096
SN2006ht         2006  9 20 2013ApJ...763...88C 21 12 48.1890 +  0 55  4.3600 a  17  -767 1790  716 0.14881 2013ApJ...763...88C  633  44 2013ApJ...763...88C 0.316
SN2006hu         2006  9 18 2011ApJ...740...92G  3 34 22.7280 -  1  7 23.3000    10 -1026  793   83 0.13300 2011ApJ...740...92G  567  45 2011ApJ...740...92G 0.401
SN2006hy         2006  9 15 2011ApJ...740...92G 22  8 19.4400 -  1 11 46.8000    14  -769  707  708 0.14910 2011ApJ...740...92G  634  45 2011ApJ...740...92G 0.255
SN2006ib         2006  9 22 2006CBET..657A...1B  3 16 11.8300 -  0 36  3.4000     9 -1032  814  434 0.18110 2012ApJ...755...61S  768  54 2006CBET..657A...1B 0.153
SN2006iy         2006  9 20 2011ApJ...740...92G 22  1 53.0400 +  1  2 40.1600    17  -773 1087    4 0.20540 2011ApJ...740...92G  875  61 2011ApJ...740...92G 0.151
SN2006iz         2006  9 30 2011ApJ...740...92G 21 16 17.2000 +  0 33 34.2000     8  -777  716  717 0.13630 2011ApJ...740...92G  579  41 2011ApJ...740...92G 0.230
SN2006jg         2006  9 17 2011ApJ...740...92G 22 48 26.6400 -  0 26  7.0000    11  -768 1115   21 0.33093 2018PASP..130f4002S 1408 101 2011ApJ...740...92G 0.275
SN2006jh         2006  9 19 2011ApJ...740...92G  0  6 45.7420 -  0  2 12.2900    14 -1064  414  378 0.12490 2011ApJ...740...92G  530  37 2011ApJ...740...92G 0.185
SN2006jm         2006  9 29 2011ApJ...740...92G 22 54 12.2400 +  1  3  3.2000     9   -16 1096    9 0.32956 2018PASP..130f4002S 1408 101 2011ApJ...740...92G 0.277
SN2006jr         2006 10  1 2011ApJ...740...92G  3 39 47.1600 +  0 59 31.6800     4 -1039  794  794 0.17710 2011ApJ...740...92G  756  53 2011ApJ...740...92G 0.246
SN2006js         2006 10  1 2006CBET..680A...1B 20 55 20.0600 -  0  5 34.0000     9 -1133 1019  703 0.19670 2011A&A...526A..28O  809  57 2006CBET..680A...1B 0.254
SN2006jt         2006 10  2 2011ApJ...740...92G 21 58 48.2400 +  0 11 54.6500    22  -786  719  661 0.14400 2011ApJ...740...92G  612  48 2011ApJ...740...92G 0.129
SN2006ju         2006 10  2 2007SDSS6.C...0000: 23 24 38.9300 -  0 43  4.4000    24 -1134 1120  693 0.14862 2001SDSSe.1...0000:  631  44 2001SDSSe.1...0000: 0.116
SN2006jw         2006 10  3 2007SDSS6.C...0000:  2 23 22.2200 +  0 49  8.5000     6 -1044  752  752 0.24953 2016SDSSD.C...0000: 1065  75 2016SDSSD.C...0000: 0.095
SN2006jy         2006 10  4 2007SDSS6.C...0000:  1  2 56.3500 +  0 10 58.9000     6 -1093  380  381 0.20443 2016SDSSD.C...0000:  871  61 2016SDSSD.C...0000: 0.097
SN2006jz         2006 10 11 2007SDSS6.C...0000:  0 11 24.5670 +  0 42  7.0100    26 -1086  720   17 0.19947 2003SDSS1.C...0000:  849  60 2003SDSS1.C...0000: 0.075
SN2006ka         2006 10 11 2011ApJ...740...92G  2 18 26.5970 +  0 13 33.7200     6 -1052  744  744 0.24800 2011ApJ...740...92G 1058  77 2011ApJ...740...92G 0.100
SN2006kd         2006 10 13 2007SDSS6.C...0000:  1  7 49.9440 +  0 49 42.8900    20 -1102 1446  346 0.13630 2011A&A...526A..28O  552  39 2006CBET..680A...1B 0.076
SN2006kj         2006  9 27 2007SDSS6.C...0000:  3 24 32.9000 +  1  1 21.4000     6 -1037  809  809 0.21150 2011A&A...526A..28O  897  63 2006CBET..688A...1B 0.322
SN2006kk         2006  9 28 2011ApJ...740...92G  0 27 39.8600 +  0 38 58.2000    12  -736  730  373 0.38570 2011ApJ...740...92G 1647 115 2011ApJ...740...92G 0.062
SN2006ko         2006 10  1 2006CBET..688A...1B  1 28 59.9500 +  0 46 11.8000     6  -735  366  367 0.36200 2018PASP..130f4002S 1623 114 2006CBET..688A...1B 0.069
SN2006kp         2006 10  1 2007SDSS6.C...0000:  2 11 11.5930 +  0 41 47.7900     8 -1042  779  753 0.29231 2016SDSSD.C...0000: 1248  87 2016SDSSD.C...0000: 0.081
SN2006kq         2006 10  2 2006CBET..688A...1B 21 15 36.4900 -  0 19 18.2000    15   -16 1075  708 0.19850 2011A&A...526A..28O  852  60 2006CBET..688A...1B 0.162
SN2006kr         2006 10 11 2011ApJ...740...92G  0 19 19.6800 +  1  5 26.6000     8   -25  375   17 0.22680 2011ApJ...740...92G  966  68 2011ApJ...740...92G 0.075
SN2006ku         2006 10 13 2007SDSS6.C...0000: 23 38 13.5900 +  1 14 57.0000    10 -1095  343  343 0.18750 2012ApJ...755...61S  808  57 2006CBET..688A...1B 0.088
SN2006kx         2006 10 16 2007SDSS6.C...0000:  3 42 14.6600 +  0 28 42.1000    11 -1050 1139   55 0.16004 2011ApJ...740...92G  683  48 2011ApJ...740...92G 0.271
SN2006lb         2006 10 20 2007SDSS6.C...0000:  3 19 28.1760 -  0 19  4.7700    10 -1060  786  366 0.18202 2011ApJ...740...92G  777  55 2011ApJ...740...92G 0.181
SN2006lj         2006  9 27 2011ApJ...740...92G  0 10 43.5900 +  0 12  6.5000    20 -1072  756  373 0.24390 2011ApJ...740...92G 1039  73 2011ApJ...740...92G 0.091
SN2006ll         2006 10 11 2011ApJ...740...92G 22  7 28.1400 -  0 54 12.3000    22  -795 1082  682 0.38210 2011ApJ...740...92G 1631 114 2011ApJ...740...92G 0.237
SN2006lo         2006 10 12 2007SDSS6.C...0000: 21 34 19.2000 +  0 35 19.6000   506  -440 1436  276 0.17989 2016SDSSD.C...0000:  766  54 2016SDSSD.C...0000: 0.171
SN2006lp         2006 10 13 2011ApJ...740...92G  0 27  5.6800 -  0  7 33.5000    16 -1104  715  345 0.22210 2011ApJ...740...92G  946  66 2011ApJ...740...92G 0.055
SN2006lq         2006 10 13 2011ApJ...740...92G  2 16 35.9300 -  0  9 19.0000     6 -1054  742  742 0.31620 2011ApJ...740...92G 1351  95 2011ApJ...740...92G 0.089
SN2006lw         2006  9 16 1990MNRAS.243..692M  2  8 33.6690 -  3 57 12.9000    15 -1029 1543   64 0.21000 2016ApJS..224....3N  853  60 2006CBET..717A...1P 0.066
SN2006ly         2006  9 16 2007SDSS6.C...0000:  2 34 42.3810 -  8 30 39.8900     9  -694 1546 1498 0.28700 2016ApJS..224....3N 1282  90 2006CBET..717A...1P 0.088
SN2006mr         2006 11  5 1996AJ....111.2212S  3 22 42.8400 - 37 12 28.5000     6 -1064  416  341 0.00587 1998A&AS..130..267L   17   0 2016AJ....152...50T 0.057
SN2006mt         2006 10 16 2007SDSS6.C...0000:  0 59 31.0600 -  0 15 24.2000    14 -1105  377  356 0.22110 2012ApJ...755...61S  938  66 2006CBET..726A...1B 0.072
SN2006mw         2006 10 21 2006CBET..726A...1B  3 25  8.4700 -  0  2 26.1000     6 -1061  786  786 0.11840 2018PASP..130f4002S  512  36 2006CBET..726A...1B 0.290
SN2006na         2006 10 21 2011ApJ...740...92G  2 11 19.2700 -  0 59 53.2000     8  -746  732  732 0.30500 2011ApJ...740...92G 1303  94 2011ApJ...740...92G 0.080
SN2006nb         2006 10 22 2007SDSS6.C...0000:  2 26 53.3760 -  0 19 40.2400    69  -729  723  361 0.20649 2016SDSSD.C...0000:  881  62 2016SDSSD.C...0000: 0.087
SN2006nc         2006 10 27 2007SDSS6.C...0000:  0 55 22.5120 -  0 23 21.1600    15 -1118 1093  332 0.12420 2012ApJ...755...61S  509  36 2006CBET..735A...1B 0.070
SN2006nd         2006 10 28 2004SDSS2.C...0000: 22 44 58.8120 -  1  0 23.0500     6  -809 1744 1744 0.12878 2004SDSS2.C...0000:  546  38 2004SDSS2.C...0000: 0.152
SN2006nf         2006 10 17 2007SDSS6.C...0000:  0  1 30.1800 +  0 16 31.7000     8 -1092  350  349 0.38669 2016SDSSD.C...0000: 1651 116 2016SDSSD.C...0000: 0.084
SN2006ng         2006 10 21 2006CBET..740A...1B  0 22  7.2700 -  0  5 44.3000    61 -1142 1094  349 0.38500 2018PASP..130f4002S 1708 120 2006CBET..740A...1B 0.072
SN2006ni         2006 10 21 2004SDSS2.C...0000: 20 54 52.5150 -  0 11 44.8800     9 -1153  999  683 0.17496 2004SDSS2.C...0000:  745  52 2004SDSS2.C...0000: 0.271
SN2006nj         2006 10 22 2011ApJ...740...92G  1 24 28.2300 +  0  4 27.8000     6  -756  347  348 0.39000 2011ApJ...740...92G 1666 119 2011ApJ...740...92G 0.090
SN2006nk         2006 10 27 2006CBET..740A...1B  2 56 16.6100 -  0 24 38.8000     8  -706  356  357 0.20400 2012ApJ...755...61S  854  60 2006CBET..740A...1B 0.180
SN2006nl         2006 10 28 2011ApJ...740...92G  2  1 44.7100 -  1  1 56.7000     8  -753  724  725 0.19500 2011ApJ...740...92G  831  62 2011ApJ...740...92G 0.085
SN2006nn         2006 10 29 2011ApJ...740...92G  1 45 41.1120 -  1  3 16.4500     6  -755  721  722 0.19686 2011ApJ...740...92G  839  59 2011ApJ...740...92G 0.090
SN2006np         2006 11 10 2007SDSS6.C...0000:  3  6 39.5760 +  0  3 43.1500    17 -1078 1118  344 0.10733 2001SDSSe.1...0000:  457  33 2001SDSSe.1...0000: 0.228
SN2006nu         2006 10 21 2006CBET..743A...1B 22 43 19.0000 +  0 15 46.5000    15   -38 1751  710 0.19700 2012ApJ...755...61S  851  60 2006CBET..743A...1B 0.184
SN2006nv         2006 10 28 2007SDSS6.C...0000:  0 12 29.8600 -  0 58 38.2000     8   -42  725    0 0.28589 2016SDSSD.C...0000: 1219  85 2016SDSSD.C...0000: 0.158
SN2006nz         2006 11  8 2009A&A...495..707C  0 56 29.2100 -  1 13 36.1000    30 -1130 1081  328 0.03840 2009A&A...495..707C  160  12 2009A&A...495..707C 0.109
SN2006oc         2006 10 17 2011ApJ...740...92G 23  2 48.3500 -  0 52 35.1000    15 -1112  722  326 0.27010 2011ApJ...740...92G 1152  81 2011ApJ...740...92G 0.143
SN2006od         2006 10 23 2011ApJ...740...92G  2  7 54.3100 -  0 32  7.2000     6  -748  730  730 0.20530 2011ApJ...740...92G  875  61 2011ApJ...740...92G 0.088
SN2006oe         2006 10 28 2007SDSS6.C...0000: 23 21 26.8800 +  1  7 57.6000    11   -25 1068  316 0.33604 2016SDSSD.C...0000: 1434 100 2016SDSSD.C...0000: 0.121
SN2006of         2006 10 29 2011ApJ...740...92G  0 32 25.8380 -  1  3 14.0400    10    -2  684  314 0.15310 2011ApJ...740...92G  651  46 2011ApJ...740...92G 0.056
SN2006oi         2006 10 31 2006CBET..745A...1B  0 35 53.0500 +  0 15 30.3000    12 -1126  327  309 0.20000 2008AJ....135..348S  852  60 2006CBET..745A...1B 0.068
SN2006oj         2006 10 31 2007SDSS6.C...0000:  1  8 49.2000 -  0 59 22.1000     8 -1120  375  341 0.37576 2016SDSSD.C...0000: 1605 112 2016SDSSD.C...0000: 0.197
SN2006ok         2006 11  1 2007SDSS6.C...0000:  1  7 28.3400 -  0 16  9.7000    10 -1121 1469  340 0.10137 2016SDSSD.C...0000:  430  30 2016SDSSD.C...0000: 0.096
SN2006ol         2006 11  1 2006CBET..745A...1B 23 28  7.2000 +  0 51 22.9000    27 -1163 1089  663 0.11910 2012ApJ...755...61S  509  36 2006CBET..745A...1B 0.099
SN2006oy         2006 10 12 2007SDSS6.C...0000: 20 53 58.3000 -  0 21 36.2000     7 -1144 1008 1008 0.20100 2012ApJ...755...61S  852  60 2006IAUC.8782A...1M 0.272
SN2006P          2006  1 23 20032MASX.C.......:  3 19 17.9000 - 12  6 18.3000     6  -785  318  319 0.01538 2005AJ....130.1037C   64   6 2005AJ....130.1037C 0.178
SN2006pa         2006 10 22 2007SDSS6.C...0000:  2 32 24.1000 -  0 42 50.7000    12 -1090  745  730 0.24200 2012ApJ...755...61S 1067  75 2006IAUC.8782A...1M 0.078
SN2006pb         2006 10 23 2007SDSS6.C...0000:  0 46 43.5500 -  1  1 57.0000     6 -1114  349  336 0.17470 2011ApJ...740...92G  743  52 2011ApJ...740...92G 0.059
SN2006pd         2006 11  8 2007SDSS6.C...0000: 23 31 46.0800 -  0 40  5.1000    17   -37 1081  656 0.18654 2016SDSSD.C...0000:  794  56 2016SDSSD.C...0000: 0.087
SN2006pe         2006 11  9 2010ApJ...722..566L  0 23  9.2100 -  0  3 12.9000    57 -1161 1075  331 0.15973 2018PASP..130f4002S  680  48 2006IAUC.8782A...1M 0.078
SN2006pi         2006 11  9 2006IAUC.8782A...1M 22  3 16.6000 -  0 36 24.6000    11   -57 1052  677 0.36800 2018PASP..130f4002S 1580 111 2006IAUC.8782A...1M 0.179
SN2006pj         2006 11  9 2007SDSS6.C...0000: 22 37 18.3500 +  0 44 17.3000     5  -806 1798  673 0.30773 2018PASP..130f4002S 1322  93 2006IAUC.8782A...1M 0.194
SN2006pk         2006 11  9 2007SDSS6.C...0000: 23  4 59.8500 -  0 52 24.1000    15 -1135  699  303 0.24800 2011A&A...526A..28O 1065  75 2006IAUC.8782A...1M 0.138
SN2006pl         2006 11 11 2006IAUC.8782A...1M 21 54 26.8800 +  0 35 18.6000    19  -826  662  259 0.21100 2011A&A...526A..28O  852  60 2006IAUC.8782A...1M 0.203
SN2006pm         2006 11 11 1990MNRAS.243..692M 21 54 50.6210 +  0 55 59.0100    23  -826  662  259 0.21001 2016SDSSD.C...0000:  894  63 2016SDSSD.C...0000: 0.192
SN2006pn         2006 11 13 2006IAUC.8782A...1M  3 49  2.8500 -  0 31 58.0000    18 -1078 1837   29 0.12800 2011A&A...526A..28O  555  39 2006IAUC.8782A...1M 0.557
SN2006pp         2006 11 14 2007SDSS6.C...0000:  0 48 58.4700 +  0 28 37.0000     8 -1136  354  326 0.33921 2018PASP..130f4002S 1451 102 2006IAUC.8782A...1M 0.060
SN2006pq         2006 11 14 2007SDSS6.C...0000:  1 25  6.8880 -  1 13  9.8000    14 -1117  703  325 0.19314 2018PASP..130f4002S  852  60 2006IAUC.8782A...1M 0.114
SN2006pr         2006 11 14 2007SDSS6.C...0000:  1 34 14.7840 -  0 24 13.2300     8  -771  702  326 0.12650 2011A&A...526A..28O  467  33 2006IAUC.8782A...1M 0.083
SN2006ps         2006 11 14 2006IAUC.8782A...1M  1 43 45.3120 -  1  6 42.6200     8 -1125  697  698 0.10100 2011A&A...526A..28O  424  30 2006IAUC.8782A...1M 0.076
SN2006pt         2006 11 14 2007SDSS6.C...0000:  2 27 16.1000 -  0 23 35.2000    69  -752  700  338 0.29881 2018PASP..130f4002S 1281  90 2006IAUC.8782A...1M 0.079
SN2006pw         2006 11 14 2007SDSS6.C...0000: 22 46 26.9600 +  1  9  2.9000    10  -826  693  694 0.32650 2018PASP..130f4002S 1408  99 2006IAUC.8782A...1M 0.232
SN2006px         2006 11 14 2015NEDR....1M...1S 23 33 17.1000 +  0 57 40.0000    16 -1127  310  311 0.27726 2016SDSSD.C...0000: 1182  83 2016SDSSD.C...0000: 0.107
SN2006py         2006 11 15 2007SDSS6.C...0000: 22 41 42.0400 -  0  8 13.5000    10   -63 1726  685 0.05790 2004SDSS2.C...0000:  243  18 2004SDSS2.C...0000: 0.165
SN2006qa         2006 11 16 2007SDSS6.C...0000:  3  1  9.7300 -  0  1 34.5000     8 -1084  762  736 0.40000 2008AJ....135..348S 1710 120 2006IAUC.8782A...1M 0.281
SN2006qb         2006 11 16 2007SDSS6.C...0000:  3 28 14.6500 -  0 12  3.5000     6 -1087  760  760 0.32900 2018PASP..130f4002S 1411  99 2006IAUC.8782A...1M 0.307
SN2006qd         2006 11 16 2007SDSS6.C...0000: 23  8  5.1400 -  0 10 33.9000    11 -1178  694  694 0.26672 2018PASP..130f4002S 1151  81 2006IAUC.8782A...1M 0.116
SN2006qg         2006 11 18 2007SDSS6.C...0000: 21 54 18.0900 +  0 26 49.2000    19  -833  655  252 0.22200 2018PASP..130f4002S  980  69 2006IAUC.8782A...1M 0.213
SN2006qh         2006 11 19 2007SDSS6.C...0000: 21 47 53.0200 +  0 42 24.6000     6 -1176  666  667 0.12660 2011A&A...526A..28O  509  36 2006IAUC.8782A...1M 0.430
SN2006rd         2006 10 26 2006IAUC.8784A...1G 23 19 14.0200 +  4 59 40.0000     3  -804  315  315 0.05500 2013ApJ...770..107C  252  18 2006IAUC.8784A...1G 0.176
SN2006ro         2006 11  9 2006IAUC.8784A...1G  3 51 16.8500 + 26 50  5.4000     4  -321   34   35 0.10470 2013ApJ...770..107C  469  33 2006IAUC.8784A...1G 0.276
SN2006rz         2006 11 26 2005SDSS4.C...0000:  3 46  6.7800 +  0 23 23.1000     4 -1091  741  742 0.03092 2005SDSS4.C...0000:  131  10 2005SDSS4.C...0000: 0.417
SN2006sb         2006 11 12 2006IAUC.8784A...1G  2  6 30.3100 -  4  5 30.6000    19 -1086 1489    7 0.31300 2016ApJS..224....3N 1281  90 2006IAUC.8784A...1G 0.058
SN2006sd         2006 11 14 2006IAUC.8784A...1G  1 14 24.1550 +  1  2 39.4500    23  -778 1414  312 0.28300 2016ApJS..224....3N  424  30 2006IAUC.8784A...1G 0.086
SN2006sk         2006 11 14 2006IAUC.8784A...1G  2 10 33.8010 -  4  4  3.8600    18 -1088 1484    5 0.32100 2016ApJS..224....3N 1281  90 2006IAUC.8784A...1G 0.061
SN2006sn         2006 11 16 2006IAUC.8784A...1G  2  6 18.2500 -  4 51 33.1200    40 -1090 1461 1062 0.41500 2016ApJS..224....3N 1709 120 2006IAUC.8784A...1G 0.061
SN2006so         2006 11 18 2006IAUC.8784A...1G  2 33 49.1550 -  8 59 15.7800    16  -757 1462  335 0.29500 2016ApJS..224....3N  425  30 2006IAUC.8784A...1G 0.083
SN2006sq         2006 11 24 2006IAUC.8784A...1G  2  7 11.6290 -  3 57 10.9300    14 -1098 1477 1471 0.22200 2016ApJS..224....3N  853  60 2006IAUC.8784A...1G 0.069
SN2006sr         2006 12 12 20032MASX.C.......:  0  3 35.0200 + 23 11 46.2000    15 -1155  268  269 0.02414 1998A&AS..130..333T   92   0 2016AJ....152...50T 0.258
SN2006su         2006 12 18 2007SDSS6.C...0000: 12 46 56.8800 + 36 32  1.8000     7  -291   71   72 0.04052 2007SDSS6.C...0000:  206  15 1996A&AS..116...43P 0.047
SN2006sw         2006 11 14 2007SDSS6.C...0000:  1  5  0.2000 -  0 22 28.7000 a  12 -1134  348  327 0.33100 2018PASP..130f4002S 1409  99 2006IAUC.8789A...1B 0.106
SN2006sx         2006 11 16 2015NEDR....1M...1S  0 31 48.3200 -  0 30 50.2000     8   -15  347  293 0.23200 2011A&A...526A..28O  980  69 2006IAUC.8789A...1B 0.054
SN2006sy         2006 11 16 2007SDSS6.C...0000:  2 21  5.2000 +  0 49 42.2000    12 -1088  733  708 0.21460 2011A&A...526A..28O  896  63 2006IAUC.8789A...1B 0.105
SN2006sz         2006 11 16 2006IAUC.8789A...1B 23 42 52.4600 -  0 33 22.9000    10   -62  652  310 0.19400 2018PASP..130f4002S  809  57 2006IAUC.8789A...1B 0.087
SN2006ta         2006 11 19 2007SDSS6.C...0000:  3 29 50.4200 +  0 17 42.3000    11 -1090 1104  402 0.27500 2018PASP..130f4002S 1240  87 2006IAUC.8789A...1B 0.302
SN2006tb         2006 11 19 2006IAUC.8789A...1B  3 45 15.4900 -  0  7 42.8000     4 -1084  748  749 0.30000 2008AJ....135..348S 1283  90 2006IAUC.8789A...1B 0.444
SN2006tk         2006 12 15 2007IAUC.8807B...1C  1  7 52.6420 +  0 27 55.3000    12 -1165 1383  317 0.31300 2016ApJS..224....3N 1366  96 2007IAUC.8807B...1C 0.081
SN2006tl         2006 12 15 2007IAUC.8807B...1C  1  9 17.2790 -  0 40 27.9700    10 -1165 1425  296 0.27210 2016ApJS..224....3N 1152  81 2007IAUC.8807B...1C 0.092
SN2006tm         2006 12 15 2007SDSS6.C...0000:  1  9 17.2960 +  0  9 11.3100    14 -1165 1425  297 0.21560 2016ApJS..224....3N  980  69 2007IAUC.8807B...1C 0.076
SN2006tu         2006 12 19 2007IAUC.8807B...1C  2 29 56.5370 -  7 59 50.7900    13   -29 1453  663 0.43900 2016ApJS..224....3N 1881 132 2007IAUC.8807B...1C 0.083
SN2006tw         2006 12 21 2007IAUC.8807B...1C  1  8 54.2270 +  0 17 56.5000    10 -1171 1377  291 0.39870 2016ApJS..224....3N 1709 120 2007IAUC.8807B...1C 0.073
SN2006ty         2006 12 21 2007SDSS6.C...0000:  1 10 45.3620 +  0 34  4.4600    11 -1171 1418  291 0.18100 2016ApJS..224....3N  809  57 2007IAUC.8807B...1C 0.074
SN2006X          2006  2  4 2006SDSS5.C...0000: 12 22 53.9300 + 15 48 32.0000     9  -663 1526   35 0.00519 2006SDSS5.C...0000:   14   0 2016AJ....152...50T 0.072
SN2006Z          2006  2  1 2007SDSS6.C...0000: 13 44 58.0700 + 26 18 25.7000     4  -326  464  465 0.12324 2007SDSS6.C...0000:  531  37 2007SDSS6.C...0000: 0.040
SN2007ae         2007  2 19 2016ApJ...819...63R 17  1 51.9500 + 79  1 54.6000     4  -716 1726 1726 0.06499 2016ApJ...819...63R  248   0 2016AJ....152...50T 0.123
SN2007al         2007  3 10 20032MASX.C.......:  9 59 18.4800 - 19 28 25.8000    10  -406  326  326 0.01218 20096dF...C...0000J   57   6 20096dF...C...0000J 0.115
SN2007ao         2007  3 13 2007ApJS..171...61H 14 16 49.7400 + 10 48 24.1000    21  -666  417   45 0.02470 2002AJ....123.3018M  109   9 2002AJ....123.3018M 0.070
SN2007ar         2007  3 12 2007SDSS6.C...0000: 13 21  1.9300 + 58 33  2.4000     7  -737  379  344 0.05293 1999PASP..111..438F  188   0 2016AJ....152...50T 0.026
SN2007ax         2007  3 21 2007SDSS6.C...0000:  8 22 43.2600 + 22 33 16.9000     8  -793  338  339 0.00688 2011MNRAS.413..813C   33   5 2011MNRAS.413..813C 0.147
SN2007bj         2007  4 18 1987AJ.....94..501K 16 22 10.5900 -  1 30 51.4000     4  -280   84   85 0.01671 2005MNRAS.356.1440D   73   7 2005MNRAS.356.1440D 0.324
SN2007cj         2007  5  3 2010A&A...515A..60O  9 59 55.7600 - 29 37  3.3000     4  -443  270  270 0.00825 2004AJ....128...16K   40   5 2004AJ....128...16K 0.226
SN2007cv         2007  6 29 1997ApJS..110....1D 10 37 45.4000 - 27  4 57.0000     4  -501  207  208 0.00756 1993AJ....106.1394B   42   0 2016AJ....152...50T 0.194
SN2007cz         2007  4  3 2007CBET..990A...1:  9 55 36.7800 +  7 18 15.0000     8  -399  677  287 0.07500 2013ApJ...70..107C   305  22 2007CBET..990A...1: 0.073
SN2007dd         2007  4  4 2007SDSS6.C...0000: 13 52 49.9800 + 20 29 49.5000     2  -660   34   34 0.05329 2013ApJ...70..107C   260  19 2007CBET..990A...1: 0.067
SN2007de         2007  4  4 2007SDSS6.C...0000: 14  7 39.8900 + 19 28  4.8000 a   4  -694 1518   34 0.15329 2013ApJ...70..107C   646  45 2007CBET..990A...1: 0.088
SN2007dh         2007  4 18 2007CBET..990A...1: 11 52 36.7000 + 12 20 14.4000     2   -48  696  696 0.08800 2013ApJ...70..107C   390  28 2007CBET..990A...1: 0.083
SN2007di         2007  4 18 2007SDSS6.C...0000: 16 14 25.9200 +  5  9 21.1000     8  -699  414  415 0.13923 2013ApJ...70..107C   558  39 2007CBET..990A...1: 0.190
SN2007dj         2007  4 19 2007CBET..990A...1: 11 10 19.9700 -  1 20 20.0000     9  -383  686  672 0.11000 2013ApJ...70..107C   476  34 2007CBET..990A...1: 0.098
SN2007do         2007  4 27 2007SDSS6.C...0000: 10 36 10.1800 + 34 32 33.4000     2  -788 1015 1015 0.05135 2006SDSS5.C...0000:  224  16 2006SDSS5.C...0000: 0.049
SN2007dr         2007  4 27 2007CBET..990A...1: 16 41 56.0000 + 15 22 59.1000     6  -718   80   81 0.14000 2013ApJ...70..107C   600  42 2007CBET..990A...1: 0.197
SN2007ds         2007  4 29 2007CBET..990A...1: 16 14  4.6000 +  8 55 20.0000     6  -288  397   73 0.12950 2018PASP..130f4002S  601  42 2007CBET..990A...1: 0.107
SN2007dx         2007  5  9 2007CBET..990A...1: 12 51 12.7500 -  9  1 45.2000    11  -737  357  358 0.12500 2013ApJ...70..107C   519  37 2007CBET..990A...1: 0.111
SN2007ev         2007  6 27 2007CBET..991A...1: 22 40  6.1800 + 24 41 57.1000     4  -278   24   24 0.04275 2009ApJS..183..214M  178  13 2009ApJS..183..214M 0.134
SN2007fd         2007  6 30 2007SDSS6.C...0000: 14 16 19.0300 + 36 13  1.3000    10  -762    9   10 0.06694 2005SDSS4.C...0000:  289  21 2005SDSS4.C...0000: 0.023
SN2007fq         2007  7 14 20032MASX.C.......: 20 34 55.8000 - 23  6 15.8000     4  -318    7    7 0.04245 2012ApJS..199...26H  178  13 2012ApJS..199...26H 0.113
SN2007fr         2007  7 14 2007SDSS6.C...0000: 21 37  8.6400 +  0 26 13.5530 a  16  -341  404    1 0.05090 1999PASP..111..438F  213  16 1999PASP..111..438F 0.169
SN2007fs         2007  7 15 20032MASX.C.......: 22  1 40.4400 - 21 30 29.6000     6 -1399   67   68 0.01719 1992ApJS...81..413M   69   6 1992ApJS...81..413M 0.092
SN2007fu         2007  7 13 2007CBET.1007A...1: 20 30 28.8800 - 13 15 34.9000     5 -1096    8    9 0.05500 2013ApJ...70..107C   253  18 2007CBET.1007A...1: 0.122
SN2007gi         2007  7 31 2004SDSS2.C...0000: 12  1 23.4200 + 61 53 33.8000     9 -1275  244  244 0.00500 2004SDSS2.C...0000:   23   5 2004SDSS2.C...0000: 0.065
SN2007gt         2007  8 16 2016SDSSD.C...0000:  0 16 26.1696 -  0 21  9.5688    12  -334  439  395 0.05976 2016SDSSD.C...0000:  251  18 2016SDSSD.C...0000: 0.077
SN2007ht         2007  9  2 2007SDSS6.C...0000:  0 34 33.8100 -  1 13  3.1000    10  -327   18    6 0.07282 2003SDSS1.C...0000:  307  22 2003SDSS1.C...0000: 0.069
SN2007hx         2007  9  3 2007SDSS6.C...0000:  2  6 27.2880 -  0 53 57.5700     8 -1418  411  411 0.07980 2012ApJ...755...61S  372   0 2016AJ....152...50T 0.096
SN2007hy         2007  9  3 2007SDSS6.C...0000:  3 39 42.3360 +  1  5 32.2800     4 -1376  457  457 0.18126 2001SDSSe.1...0000:  774  54 2001SDSSe.1...0000: 0.289
SN2007ia         2007  9  4 2001SDSSe.1...0000:  3 43 10.0560 +  0  6  8.8956    12  -267  817  468 0.13099 2004SDSS2.C...0000:  559  39 2004SDSS2.C...0000: 0.246
SN2007ic         2007  9  5 2007CBET.1057A...1:  0  5 57.9816 +  1  6 11.1240    14 -1415   63   26 0.14000 2018PASP..130f4002S  594  42 2007CBET.1057A...1: 0.086
SN2007ie         2007  9  5 2007SDSS6.C...0000: 22 17 36.6900 +  0 36 48.0000   219 -1465 1444    5 0.09336 2016SDSSD.C...0000:  395  28 2016SDSSD.C...0000: 0.154
SN2007ij         2007  9  4 2007SDSS6.C...0000: 23 57 22.0800 +  0  6 21.0890     8 -1414   66   29 0.19611 2016SDSSD.C...0000:  835  59 2016SDSSD.C...0000: 0.101
SN2007ik         2007  9  5 2011ApJ...740...92G 22 38 53.7600 -  1 10  2.1400    11 -1120  378  379 0.18400 2011ApJ...740...92G  783  59 2011ApJ...740...92G 0.132
SN2007im         2007  8 31 20032MASX.C.......: 22 26 11.7800 - 12  8  9.7000     3 -1474 1122 1122 0.08247 2013ApJ...70..107C   295  21 2007CBET.1063A...1: 0.138
SN2007ip         2007  9 10 2007CBET.1063A...1:  1 35  8.8200 + 36  1  4.8000     6 -1070 1531 1528 0.07400 2013ApJ...70..107C   382  27 2007CBET.1063A...1: 0.127
SN2007is         2007  9 14 2007SDSS6.C...0000: 16 47 14.5900 + 40 14 36.9000     7  -109  626  273 0.02968 2003SDSS1.C...0000:  127  10 2003SDSS1.C...0000: 0.056
SN2007ix         2007  9  3 2011ApJ...740...92G  0 51 30.8800 -  0 56 50.6000 a   4 -1429   47   47 0.21320 2011ApJ...740...92G  908  64 2011ApJ...740...92G 0.122
SN2007iy         2007  9  3 2007CBET.1076A...1: 20 41  6.0000 -  0 25 19.6356    35 -1148 1035  323 0.36000 2018PASP..130f4002S 1580 111 2007CBET.1076A...1: 0.156
SN2007jb         2007  9  4 2007CBET.1076A...1:  0 26 33.7900 +  0  2 31.1000    10 -1077  389   32 0.24700 2018PASP..130f4002S 1194  84 2007CBET.1076A...1: 0.065
SN2007je         2007  9 12 2007CBET.1076A...1:  2 11 47.3100 -  0 54 44.8000     8 -1072  406  406 0.16100 2018PASP..130f4002S  682  48 2007CBET.1076A...1: 0.077
SN2007jg         2007  9 14 2016AJ....152...50T  3 29 50.8100 +  0  3 24.6000     6  -277  461  103 0.03707 2016AJ....152...50T  156  12 2016AJ....152...50T 0.291
SN2007jh         2007  9 15 2007SDSS6.C...0000:  3 36  1.5780 +  1  6 16.8800     4 -1388  444  444 0.04080 2003SDSS1.C...0000:  174   0 2016AJ....152...50T 0.284
SN2007jj         2007  9  3 2007CBET.1079A...1:  1 45 26.7300 -  0  1  9.9000    10 -1064  422   34 0.23500 2011A&A...526A..28O 1024  72 2007CBET.1079A...1: 0.081
SN2007jk         2007  9  3 2011ApJ...740...92G  2 55  5.4000 -  0  8 51.7000     9 -1017  783   46 0.18284 2011ApJ...740...92G  780  55 2011ApJ...740...92G 0.198
SN2007jo         2007  9  3 2007CBET.1079A...1: 23 10 12.5800 -  0 55 53.1000    12 -1471  402    5 0.18490 2011A&A...526A..28O  808  57 2007CBET.1079A...1: 0.101
SN2007jp         2007  9  3 2007CBET.1079A...1: 23 44 41.2800 -  0  1 48.2700    14  -353  361   19 0.17830 2011A&A...526A..28O  766  54 2007CBET.1079A...1: 0.092
SN2007jq         2007  9  4 2007SDSS6.C...0000:  0 11 58.6100 +  0 59 53.4000    14  -353  391   29 0.15600 2011A&A...526A..28O  680  48 2007CBET.1079A...1: 0.071
SN2007jr         2007  9  4 2007CBET.1079A...1:  2 22 57.2800 +  1  1 32.7000    10 -1380  441  416 0.08896 2018PASP..130f4002S  382  27 2007CBET.1079A...1: 0.096
SN2007jt         2007  9 12 2007SDSS6.C...0000:  2 28 32.7600 -  1  2 34.1200     6  -675  397  397 0.14478 2011ApJ...740...92G  617  43 2011ApJ...740...92G 0.097
SN2007ju         2007  9 14 2007SDSS6.C...0000:  0 11 50.4650 -  0 20 21.6700    10  -363  404  366 0.06360 2011ApJ...740...92G  267  19 2011ApJ...740...92G 0.087
SN2007jw         2007  9 14 2016SDSSD.C...0000:  2  2 32.7400 -  1  5 21.0000     8 -1074  403  404 0.13738 2016SDSSD.C...0000:  585  41 2016SDSSD.C...0000: 0.077
SN2007jz         2007  9  5 2011ApJ...740...92G  1 23 56.0100 +  1 15 18.0000    14 -1074  394   28 0.23230 2011ApJ...740...92G  990  70 2011ApJ...740...92G 0.079
SN2007kb         2007  9 13 2011ApJ...740...92G 20 52 24.7200 +  0 16 38.9000    12 -1487  355  355 0.14450 2011ApJ...740...92G  615  43 2011ApJ...740...92G 0.278
SN2007kd         2007  9 23 2007SDSS6.C...0000:  9 25 58.0100 + 34 37 59.3000     9 -1332  903  503 0.02418 1999ApJ...518...69M  107   9 1999ApJ...518...69M 0.060
SN2007kp         2007  9 13 2015NEDR....1M...1S 22  9 29.5900 +  0 44 16.4000    57 -1132 1074  342 0.28620 2011ApJ...740...92G 1221  86 2011ApJ...740...92G 0.129
SN2007kq         2007  9 14 2007SDSS6.C...0000:  0 19 43.9700 -  0 24  0.3500    18 -1087  381   21 0.15650 2012ApJ...755...61S  680  48 2007CBET.1098A...1B 0.081
SN2007kr         2007  9 14 2007SDSS6.C...0000:  0 25 27.5900 -  0 50 21.6000    12 -1440   46   22 0.28200 2011ApJ...740...92G 1203  87 2011ApJ...740...92G 0.059
SN2007ku         2007  9 16 2007SDSS6.C...0000:  1 33 28.3000 +  0 31 28.6000    16 -1077  409    9 0.37160 2011ApJ...740...92G 1587 111 2011ApJ...740...92G 0.069
SN2007kx         2007  9 22 2007SDSS6.C...0000:  0 13 42.8740 +  0 39  8.3800    14  -371  403  358 0.15460 2011ApJ...740...92G  657  46 2011ApJ...740...92G 0.076
SN2007la         2007  9 30 2007SDSS6.C...0000: 22 29 54.7200 +  1  3 30.4900     2 -1131 1473 1473 0.13070 2011ApJ...740...92G  555  39 2011ApJ...740...92G 0.204
SN2007lc         2007 10  6 2007SDSS6.C...0000:  0 49  9.1300 +  0 35 47.8000     8 -1462   28    0 0.11503 2003SDSS1.C...0000:  488  34 2003SDSS1.C...0000: 0.072
SN2007le         2007 10 13 20032MASX.C.......: 23 38 48.4500 -  6 31 21.7000    10 -1457  328  329 0.00672 2004AJ....128...16K   20   0 2016AJ....152...50T 0.092
SN2007lf         2007  9  3 2007SDSS6.C...0000:  0 16 45.4600 +  1 12  3.2000    14  -352   54   31 0.04410 2011A&A...526A..28O  166  12 2007CBET.1102A...1B 0.076
SN2007lg         2007  9 22 2007SDSS6.C...0000:  0 46  3.9300 -  0  0 38.9000     8 -1448    9    2 0.11040 2011ApJ...740...92G  468  33 2011ApJ...740...92G 0.048
SN2007lh         2007  9 22 2015NEDR....1M...1S  1  8 52.0200 +  1 11 52.4000    18 -1446 1102    2 0.19800 2011A&A...526A..28O  852  60 2007CBET.1102A...1B 0.065
SN2007li         2007  9 22 2007SDSS6.C...0000:  1 13  4.0200 -  0 32 24.0000    20 -1446 1102   11 0.11980 2012ApJ...755...61S  509  36 2010ApJ...713.1026D 0.074
SN2007lk         2007 10  3 2007SDSS6.C...0000:  1 57 50.1500 -  0 23 53.5000     8 -1093  383  384 0.21880 2012ApJ...755...61S  938  66 2007CBET.1102A...1B 0.068
SN2007lm         2007 10  3 1990MNRAS.243..692M  3 13 40.4400 +  0 37 47.9000     9 -1408  446   58 0.21300 2011A&A...526A..28O  897  63 2007CBET.1102A...1B 0.252
SN2007lo         2007 10  3 2007SDSS6.C...0000: 22 35 56.1600 +  0 36 32.7900     2 -1134 1470 1470 0.13840 2011ApJ...740...92G  588  41 2011ApJ...740...92G 0.205
SN2007lp         2007 10  3 2007SDSS6.C...0000: 22 43 41.0400 +  0 25 13.8400     9  -385  727  364 0.17610 2011ApJ...740...92G  749  53 2011ApJ...740...92G 0.192
SN2007lt         2007 10  6 2007SDSS6.C...0000: 21 53 47.2800 +  0  0 54.1000    12  -409  334  319 0.11300 2011ApJ...740...92G  479  40 2011ApJ...740...92G 0.252
SN2007ly         2007 10  8 2011ApJ...740...92G  0 22 53.3700 +  0 46 33.5000    28 -1494  742  742 0.07130 2011ApJ...740...92G  300  22 2011ApJ...740...92G 0.062
SN2007ma         2007 10  8 2016SDSSD.C...0000:  0 44 53.7700 -  0 59 48.9000    10   -29   13   12 0.10777 2016SDSSD.C...0000:  457  32 2016SDSSD.C...0000: 0.054
SN2007mc         2007 10  8 2007SDSS6.C...0000:  1  7 25.7000 +  1  2 37.4000    21 -1462 1086   20 0.15700 2012ApJ...755...61S  638  45 2007CBET.1102A...1B 0.071
SN2007mf         2007 10  8 2007SDSS6.C...0000:  1 58 54.8600 -  1  1 37.1000     8 -1098  379  379 0.20700 2010ApJ...713.1026D  883  62 2010ApJ...713.1026D 0.075
SN2007mh         2007 10  8 2007SDSS6.C...0000:  3 14 32.0880 +  0 16  8.2700     9 -1413  441   53 0.12780 2012ApJ...755...61S  554  39 2007CBET.1102A...1B 0.271
SN2007mi         2007 10  8 2007SDSS6.C...0000:  3 23 31.3650 +  0 40  2.2200     6 -1413  433  433 0.13224 2003SDSS1.C...0000:  564  40 2003SDSS1.C...0000: 0.312
SN2007mk         2007 10  8 2007SDSS6.C...0000: 23 56 16.8000 -  0 30  2.9000    10 -1448   32   11 0.18630 2016SDSSD.C...0000:  793  56 2016SDSSD.C...0000: 0.089
SN2007mm         2007 10  9 2011ApJ...740...92G  1  5 46.6700 -  0 45 31.8000    12 -1463   19    0 0.06643 2011ApJ...740...92G  280  20 2011ApJ...740...92G 0.100
SN2007mo         2007 10  9 2007SDSS6.C...0000: 22 11 33.8500 +  0 45 53.2000    64 -1158 1048  316 0.22150 2011ApJ...740...92G  944  66 2011ApJ...740...92G 0.135
SN2007mp         2007 10 12 20032MASX.C.......: 21 16 35.6300 -  0 46 11.6000    20  -391 1398  332 0.06120 2011A&A...526A..28O  252  18 2007CBET.1102A...1B 0.180
SN2007mu         2007  9 22 2007SDSS6.C...0000:  0 12 18.5600 -  0  4 38.3000    10  -371  396  358 0.40309 2011ApJ...740...92G 1721 121 2011ApJ...740...92G 0.083
SN2007mv         2007  9 22 2007SDSS6.C...0000:  0 35 37.6680 +  0 22 10.2900    12 -1452    1    1 0.25500 2011A&A...526A..28O 1109  78 2007CBET.1104A...1B 0.068
SN2007mw         2007 10  3 2007SDSS6.C...0000: 23  3  2.6400 +  0 50 57.8000     7 -1147  372  372 0.32820 2011ApJ...740...92G 1400  98 2011ApJ...740...92G 0.117
SN2007mx         2007 10  6 2007SDSS6.C...0000: 21 14 10.8000 -  0 17 46.5000 a  14  -385  657  309 0.40600 2018PASP..130f4002S 1751 123 2007CBET.1104A...1B 0.202
SN2007my         2007 10  6 2007SDSS6.C...0000: 21 55 32.1600 -  0 22 18.5000    12  -409  334  319 0.29320 2011ApJ...740...92G 1251  88 2011ApJ...740...92G 0.289
SN2007mz         2007 10  6 2007SDSS6.C...0000: 22  7 51.2000 -  1  4 11.8000    14 -1155  321  322 0.23220 2011ApJ...740...92G  989  69 2011ApJ...740...92G 0.245
SN2007N          2007  1 21 20032MASX.C.......: 12 49  1.2500 -  9 27 10.2000     3  -629   67   67 0.01288 2005A&A...430..373T   66   0 2016AJ....152...50T 0.110
SN2007na         2007 10  6 2007SDSS6.C...0000: 22 13 32.8800 +  0 52 49.8040    67 -1155 1406  319 0.47036 2018PASP..130f4002S 2008 141 2007CBET.1104A...1B 0.101
SN2007nb         2007 10  6 2007SDSS6.C...0000: 23 25 30.0600 +  0 25 24.4000   181 -1502  750  324 0.27776 2016SDSSD.C...0000: 1184  83 2016SDSSD.C...0000: 0.103
SN2007nd         2007 10  8 2007SDSS6.C...0000:  0 40 18.8100 -  1  2 14.5000 a   8 -1451   20    2 0.26330 2011ApJ...740...92G 1123  79 2011ApJ...740...92G 0.061
SN2007ne         2007 10  8 2007SDSS6.C...0000:  0 54  2.2100 +  1  4  8.0000    12   -16  385  348 0.20660 2011ApJ...740...92G  880  62 2011ApJ...740...92G 0.066
SN2007nf         2007 10  8 2007SDSS6.C...0000:  1  3 26.6000 +  0 19 53.8300     8 -1462   11   12 0.22800 2011ApJ...740...92G  972  71 2011ApJ...740...92G 0.095
SN2007ng         2007 10  8 2007SDSS6.C...0000:  2 25 37.9400 +  0 42 32.0000    58 -1414  382  382 0.40124 2018PASP..130f4002S 1710 120 2007CBET.1104A...1B 0.105
SN2007nq         2007 10 21 1996A&AS..115...75C  0 57 33.6000 -  1 23 19.5000    10 -1477  345  335 0.04503 1999MNRAS.305..259W  188  14 1999MNRAS.305..259W 0.097
SN2007oh         2007 10 10 2007SDSS6.C...0000: 20 52 36.9200 -  0 27 14.3000     7 -1507  645  645 0.41990 2011ApJ...740...92G 1794 126 2011ApJ...740...92G 0.298
SN2007oi         2007 10 13 2007SDSS6.C...0000:  0 21 17.8700 +  1  4 28.3000 a   8  -392    8    8 0.29600 2011ApJ...740...92G 1263  91 2011ApJ...740...92G 0.059
SN2007oj         2007 10 15 2007SDSS6.C...0000: 23 51 37.9200 +  0 16 47.3800    14  -395  325  326 0.12300 2011ApJ...740...92G  522  43 2011ApJ...740...92G 0.097
SN2007ol         2007 10 29 2001SDSSe.1...0000:  1 37 23.7800 -  0 18 42.1000    10 -1120  353  354 0.05591 2001SDSSe.1...0000:  235  17 2001SDSSe.1...0000: 0.065
SN2007om         2007 10 30 2007SDSS6.C...0000: 23 54 20.7200 -  0 55  2.1000    12 -1472   12   12 0.10518 2003SDSS1.C...0000:  445  31 2003SDSS1.C...0000: 0.085
SN2007on         2007 11  5 2016MNRAS.459.4450W  3 38 50.9000 - 35 34 30.0000    90 -1429  757   12 0.00594 2016MNRAS.459.4450W   19   0 2016AJ....152...50T 0.031
SN2007ot         2007 10 12 2007SDSS6.C...0000:  0 35 36.7750 -  0 13 57.3600    12   -33   29   29 0.20000 2012ApJ...755...61S  852  60 2011ApJ...740...92G 0.049
SN2007oy         2007 10 15 2007SDSS6.C...0000: 23 17 55.4400 +  1 13 25.1000    10  -377 1433  334 0.40300 2011ApJ...740...92G 1721 122 2011ApJ...740...92G 0.131
SN2007oz         2007 10 15 2007SDSS6.C...0000: 23 57 16.5700 +  0 14 57.7000     6 -1455   25   26 0.29730 2011ApJ...740...92G 1268  89 2011ApJ...740...92G 0.097
SN2007pb         2007 10 19 2007SDSS6.C...0000: 23 48 25.0000 -  1 11  6.0000    10 -1517    0    0 0.22780 2012ApJ...755...61S 1023  72 2007CBET.1128A...1B 0.093
SN2007pc         2007 10 20 2015NEDR....1M...1S 21 15 49.4700 +  0 39  5.0000     8 -1162  331  332 0.13790 2011ApJ...740...92G  586  41 2011ApJ...740...92G 0.239
SN2007pe         2007 10 21 2007SDSS6.C...0000:  2 21  3.9600 +  0 29 47.5000     4 -1427  369  369 0.30440 2011ApJ...740...92G 1300  91 2011ApJ...740...92G 0.096
SN2007pf         2007 10 29 2010ApJ...722..566L 22 11 43.2000 +  0 34 45.6800    52 -1178 1028  296 0.12323 2018PASP..130f4002S  509  36 2007CBET.1128A...1B 0.142
SN2007pi         2007 10 30 2007SDSS6.C...0000: 22 46 49.2800 +  0 45 20.9000    10 -1176  343  344 0.30200 2018PASP..130f4002S 1237  87 2007CBET.1128A...1B 0.226
SN2007pj         2007 10 31 2012A&A...544A..81H 23 49 10.7000 +  0 47 52.4000    18  -411  311  310 0.35400 2018PASP..130f4002S 1494 105 2012A&A...544A..81H 0.072
SN2007pq         2007 10 15 2007SDSS6.C...0000: 22 37 13.9400 +  0 44 10.8000     5 -1146 1458  333 0.18550 2011ApJ...740...92G  789  55 2011ApJ...740...92G 0.194
SN2007pr         2007 10 20 2007SDSS6.C...0000: 23  6 13.0300 +  0 19 44.3000    11 -1517  355  356 0.33300 2011ApJ...740...92G 1421 102 2011ApJ...740...92G 0.119
SN2007ps         2007 10 21 2007SDSS6.C...0000:  2 19 13.4400 -  0 23  4.4000     4 -1427  369  370 0.24600 2011ApJ...740...92G 1050  77 2011ApJ...740...92G 0.096
SN2007pt         2007 10 29 2007SDSS6.C...0000:  2  7 38.3720 -  0 19 26.2700    12 -1119  359  359 0.17529 2011ApJ...740...92G  747  52 2011ApJ...740...92G 0.086
SN2007pu         2007 10 29 2015NEDR....1M...1S 22 45 58.3200 -  0 38 55.9900    10 -1175 1378  709 0.08900 2011A&A...526A..28O  380  27 2007CBET.1135A...1B 0.178
SN2007pv         2007 10 30 2007SDSS6.C...0000: 21 59 45.3600 +  1  7 42.1000    13 -1179  682  324 0.23515 2018PASP..130f4002S 1108  78 2007CBET.1135A...1B 0.138
SN2007px         2007 11  2 2007SDSS6.C...0000:  0 22 43.9600 -  0 28 46.0000    20 -1489  332  331 0.10815 2003SDSS1.C...0000:  458  32 2003SDSS1.C...0000: 0.067
SN2007py         2007 11  4 2007SDSS6.C...0000:  3 29 31.5100 +  0 31  0.6000     7 -1440  754   54 0.20939 2018PASP..130f4002S  897  63 2007CBET.1135A...1B 0.425
SN2007pz         2007 11  4 2007SDSS6.C...0000:  3 30 25.1760 +  1  0 33.9840    12 -1440  395   54 0.12500 2018PASP..130f4002S  554  39 2007CBET.1135A...1B 0.322
SN2007qa         2007 11  5 1990MNRAS.243..692M  1 52 34.1400 +  1 14 39.0200    34 -1126 1130    1 0.10860 2011A&A...526A..28O  467  33 2007CBET.1135A...1B 0.068
SN2007qd         2007 10 31 2016SDSSD.C...0000:  2  9 33.5520 -  1  0  2.2320    10 -1476  357  353 0.04344 2016SDSSD.C...0000:  182  13 2016SDSSD.C...0000: 0.096
SN2007qe         2007 11 13 2007CBET.1138A...1Y 23 54 12.9800 + 27 24 33.0000     6  -382  295  296 0.02390 2012AJ....143..126B   98   0 2016AJ....152...50T 0.105
SN2007qf         2007 10 21 2007SDSS6.C...0000: 22 15  2.8800 -  0 20 30.2300    93  -391 1073  304 0.20380 2011ApJ...740...92G  868  61 2011ApJ...740...92G 0.220
SN2007qg         2007 10 23 2007SDSS6.C...0000:  1 32  1.9700 -  0 25 47.0000     8 -1122  354  355 0.31400 2010ApJ...713.1026D 1340  94 2010ApJ...713.1026D 0.103
SN2007qh         2007 10 29 2007SDSS6.C...0000:  0 39 30.8600 +  1  1 27.6000     6 -1094  318  318 0.24770 2011A&A...526A..28O 1066  75 2007CBET.1139A...1B 0.055
SN2007qi         2007 10 30 2007SDSS6.C...0000: 23 16 28.8000 -  0  5 56.1000    23 -1527  726  298 0.27640 2011ApJ...740...92G 1178  83 2011ApJ...740...92G 0.116
SN2007qj         2007 10 31 2007SDSS6.C...0000: 20 49 40.0800 +  0 28  6.6500 a  10 -1535  307  307 0.16400 2011A&A...526A..28O  724  51 2007CBET.1139A...1B 0.246
SN2007qk         2007 10 31 2007SDSS6.C...0000: 21  3 14.1600 +  0 27 26.4640    23 -1528  632  284 0.30300 2018PASP..130f4002S 1280  90 2007CBET.1139A...1B 0.229
SN2007ql         2007 10 31 2007SDSS6.C...0000: 21 29 43.6600 +  0 26 40.6000   556 -1532 1052  256 0.22000 2011A&A...526A..28O  980  69 2007CBET.1139A...1B 0.117
SN2007qo         2007 11  1 2007SDSS6.C...0000:  1 43  1.5800 -  0 56 42.7000     8 -1477  345  346 0.21810 2011ApJ...740...92G  930  65 2011ApJ...740...92G 0.070
SN2007qr         2007 11  4 2007SDSS6.C...0000:  2 52 29.2300 -  1  8 22.2000     9   -16 1448  382 0.13603 2003SDSS1.C...0000:  580  41 2003SDSS1.C...0000: 0.185
SN2007qs         2007 11  4 2007SDSS6.C...0000:  3 11 46.0300 +  0  5 30.9000 a  17 -1440  414   26 0.29100 2011A&A...526A..28O 1239  87 2007CBET.1139A...1B 0.205
SN2007qt         2007 11  4 2007SDSS6.C...0000:  3 29 25.4160 -  0 38 46.7484    11  -328  755   52 0.30200 2018PASP..130f4002S 1325  93 2007CBET.1139A...1B 0.271
SN2007qu         2007 11  4 2007SDSS6.C...0000: 22 32 32.8200 +  0 51 32.7000     2 -1166 1438 1438 0.30493 2018PASP..130f4002S 1322  93 2007CBET.1139A...1B 0.232
SN2007qy         2007 11  5 2007CBET.1139A...1B  1 55 15.2800 +  0 38 35.2000    14 -1126 1127  337 0.22900 2011A&A...526A..28O 1024  72 2007CBET.1139A...1B 0.094
SN2007qz         2007 11  5 2015NEDR....1M...1S 21  0  2.7700 +  0 49 39.3000    20 -1533  620  290 0.31090 2011A&A...526A..28O 1366  96 2007CBET.1139A...1B 0.212
SN2007R          2007  1 26 2007SDSS6.C...0000:  7 46 37.5300 + 44 47 22.1000     5   -32 1078   19 0.03088 1988PASP..100.1423M  134  10 1988PASP..100.1423M 0.128
SN2007ra         2007 11 12 2007SDSS6.C...0000: 23 34 24.0000 -  0 53 25.2000    31 -1490  693  353 0.08906 2001SDSSe.1...0000:  376  27 2001SDSSe.1...0000: 0.128
SN2007re         2007 10 30 2007SDSS6.C...0000: 21 17 35.0400 -  0 31 26.2800    11  -409  682  315 0.21090 2011ApJ...740...92G  899  63 2011ApJ...740...92G 0.163
SN2007rf         2007 10 30 2007SDSS6.C...0000: 21 55 30.9600 +  0 48 54.3000    12  -433  309  296 0.28800 2011ApJ...740...92G 1228  86 2011ApJ...740...92G 0.190
SN2007rh         2007 10 31 2015NEDR....1M...1S 21 41  3.7500 +  0  8 32.8000    22  -442  295  268 0.19880 2011A&A...526A..28O  937  66 2007CBET.1146A...1B 0.164
SN2007ri         2007 11  2 1990MNRAS.243..692M  1  6 52.2800 +  1  9 14.2000    25 -1131 1061  334 0.19180 2011A&A...526A..28O  809  57 2007CBET.1146A...1B 0.062
SN2007rj         2007 11  2 2016SDSSD.C...0000:  1 53 58.8600 -  0  5 33.6000    18 -1124 1133  353 0.08884 2016SDSSD.C...0000:  376  27 2016SDSSD.C...0000: 0.087
SN2007rk         2007 11  2 2007SDSS6.C...0000:  3 42 17.3760 +  1  3 44.1700     4 -1432  399  399 0.19590 2011ApJ...740...92G  837  59 2011ApJ...740...92G 0.387
SN2007rl         2007 11  4 2007SDSS6.C...0000:  2 21 33.0700 -  0 22 29.7000 a   8   -16  355    4 0.32400 2011A&A...526A..28O 1410  99 2007CBET.1146A...1B 0.100
SN2007rm         2007 11  4 2015NEDR....1M...1S  2 21 45.0960 +  0 51 52.0700 a  10 -1441  380  355 0.30200 2018PASP..130f4002S 1281  90 2007CBET.1146A...1B 0.103
SN2007rn         2007 11  4 2007SDSS6.C...0000: 23 58  1.4000 -  0 44 15.2000    12  -376    6    7 0.26650 2011A&A...526A..28O 1194  84 2007CBET.1146A...1B 0.094
SN2007ro         2007 11  5 2007SDSS6.C...0000:  1 44 28.9700 +  0 13 47.0000     6  -368  342  343 0.16593 2016SDSSD.C...0000:  706  50 2016SDSSD.C...0000: 0.088
SN2007rp         2007 11  5 2007SDSS6.C...0000: 22 13 43.6800 +  0 23 46.6900    54 -1185 1036  289 0.13864 2016SDSSD.C...0000:  589  41 2016SDSSD.C...0000: 0.132
SN2007rv         2007 11  7 20032MASX.C.......:  1 49 52.8600 - 27 28  4.1000     6  -366  324  325 0.01404 1996ApJS..107...97M   72   0 2016AJ....152...50T 0.048
SN2007S          2007  1 29 2007SDSS6.C...0000: 10  0 31.2600 +  4 24 26.2000     5  -687 1139 1139 0.01388 1991RC3.9.C...0000d   60   0 2016AJ....152...50T 0.076
SN2007sb         2007 10 11 2007SDSS6.C...0000:  0 41 23.6900 +  0 24 42.4000    10   -32  336   17 0.21230 2011ApJ...740...92G  904  63 2011ApJ...740...92G 0.051
SN2007sc         2007 11 11 2015NEDR....1M...1S  2 15 11.8800 +  0 32  9.2580    12   -18  374  348 0.26869 2018PASP..130f4002S 1153  81 2007CBET.1167A...1B 0.085
SN2007se         2007 11 12 2015NEDR....1M...1S 22 12 37.2000 +  0 47 49.3700    52 -1192 1014  282 0.17500 2011A&A...526A..28O  766  54 2007CBET.1167A...1B 0.125
SN2007sf         2007 11 12 1990MNRAS.243..692M 22 48 59.1000 +  1 12 21.9000     8 -1187  331  332 0.10210 2011A&A...526A..28O  423  30 2007CBET.1167A...1B 0.240
SN2007sg         2007 11 12 2007SDSS6.C...0000: 23 19 26.0900 -  0 54  5.9000    12  -405  357  306 0.18800 2011A&A...526A..28O  808  57 2007CBET.1167A...1B 0.100
SN2007sl         2007 11 17 2007SDSS6.C...0000: 21 13 42.8200 -  0 50 16.0000    23  -427 1362  267 0.09350 2011A&A...526A..28O  424  30 2007CBET.1167A...1B 0.159
SN2007sn         2007 11 27 2007SDSS6.C...0000: 22 14  4.4200 -  0 12 47.5000    51  -428 1036  267 0.13750 2011A&A...526A..28O  594  42 2007CBET.1167A...1B 0.218
SN2007sp         2007 11 14 2007SDSS6.C...0000: 12  4 42.2900 + 49 11  9.3000     2 -1331 1294 1295 0.02369 1999PASP..111..438F  104   8 1999PASP..111..438F 0.069
SN2007tf         2007 10  6 2007CBET.1186A...1C  1  9 59.3500 -  0  1  6.9000    14 -1460 1130    2 0.40500 2016ApJS..224....3N 1709 120 2007CBET.1186A...1C 0.085
SN2007tl         2007 10 10 2007SDSS6.C...0000:  1 11  4.9100 -  0 15 43.3000 a  15 -1464 1126   22 0.37400 2016ApJS..224....3N 1709 120 2007CBET.1186A...1C 0.078
SN2007tq         2007 10 16 2007CBET.1186A...1C  2 29 23.3400 -  7 52 27.7000    19  -330 1152  362 0.14500 2016ApJS..224....3N  425  30 2007CBET.1186A...1C 0.074
SN2007tr         2007 10 18 2007SDSS6.C...0000:  1 10 48.0100 +  0 13 36.7000    11 -1472 1117    4 0.36303 2016SDSSD.C...0000: 1550 109 2016SDSSD.C...0000: 0.071
SN2007ts         2007 11  5 2007SDSS6.C...0000:  1  7 58.1500 +  0 27 48.9000    10 -1490 1058  331 0.31418 2016SDSSD.C...0000: 1341  94 2016SDSSD.C...0000: 0.081
SN2007tt         2007 11  5 2007CBET.1186A...1C  1 11 20.5160 -  0 12 19.4100    16 -1490 1100  323 0.36800 2016ApJS..224....3N 1709 120 2007CBET.1186A...1C 0.075
SN2007tv         2007 11  5 2007CBET.1186A...1C  2  5 13.3300 -  5  1 42.5000    64 -1123 1107  708 0.31000 2016ApJS..224....3N 1281  90 2007CBET.1186A...1C 0.067
SN2007ui         2007 11 13 2007CBET.1186A...1C  2 34 57.1200 -  8  4  0.2000     9 -1449 1123 1075 0.42100 2016ApJS..224....3N 1710 120 2007CBET.1186A...1C 0.101
SN2007uj         2007 11 15 2007CBET.1186A...1C  2 33 19.0300 -  8 32 30.2000    13 -1119 1121 1072 0.30300 2016ApJS..224....3N 1282  90 2007CBET.1186A...1C 0.088
SN2007um         2007 12  3 2007CBET.1186A...1C  1 12 29.2100 +  0 17  1.2000     8 -1518 1390 1029 0.29300 2016ApJS..224....3N 1280  90 2007CBET.1186A...1C 0.096
SN2007un         2007 12  3 2007CBET.1186A...1C  1 14 22.7300 +  1  7 45.6000    23 -1162 1030  296 0.28700 2016ApJS..224....3N 1280  90 2007CBET.1186A...1C 0.084
SN2007uo         2007 12  3 2007CBET.1186A...1C  1 15 11.9900 -  0  2  8.4000    24   -72 1390  296 0.45700 2016ApJS..224....3N 1709 120 2007CBET.1186A...1C 0.080
SN2007ur         2007 12  7 2007CBET.1186A...1C  2  8 41.5900 -  3 34 10.5000    10 -1476 1096  677 0.25000 2016ApJS..224....3N 1281  90 2007CBET.1186A...1C 0.064
SN2007ut         2007 12  7 2007CBET.1186A...1C  2 30 23.6400 -  9 12 20.0000    17   -48 1090  309 0.41600 2016ApJS..224....3N 1710 120 2007CBET.1186A...1C 0.083
SN2007ux         2007 12 23 2007SDSS6.C...0000: 10  9 19.9800 + 14 59 32.8000     5  -661 1138 1137 0.03092 2004ApJ...607..202M  125   0 2016AJ....152...50T 0.123
SN2008ac         2008  1 30 2005SDSS4.C...0000: 11 53 45.1800 + 48 25 21.5000     3 -1408 1135 1136 0.05279 2005SDSS4.C...0000:  229  17 2005SDSS4.C...0000: 0.052
SN2008ae         2008  2  9 2007SDSS6.C...0000:  9 56  3.2000 + 10 29 58.8000     4 -1063 1085 1086 0.03006 2015ApJS..220....9F  133  10 2005SDSS4.C...0000: 0.076
SN2008af         2008  2  9 2012MNRAS.422...25S 14 59 28.5000 + 16 39 12.3000     3  -253 1206 1192 0.03326 2012MNRAS.422...25S  132   0 2016AJ....152...50T 0.092
SN2008ah         2008  2 11 2007SDSS6.C...0000: 10 51 48.4500 +  3 46 35.7000     9  -680  743  372 0.06845 2004SDSS2.C...0000:  298  21 2004SDSS2.C...0000: 0.126
SN2008ar         2008  2 27 2007SDSS6.C...0000: 12 24 37.9200 + 10 50 17.4000     2 -1428  756  757 0.02615 2004SDSS3.C...0000:  117   9 2004SDSS3.C...0000: 0.101
SN2008bg         2008  3  5 2007SDSS6.C...0000: 12 51 11.8900 + 26 17 40.2000    17 -1423   51   52 0.06330 2008CBET.1308A...1Y  275  20 2008CBET.1308A...1Y 0.032
SN2008bi         2008  3 22 2007SDSS6.C...0000:  8 35 53.3900 +  0 42 23.1000     5 -1503  306  306 0.01345 1993A&AS...99..379O   62   6 1993A&AS...99..379O 0.119
SN2008ca         2008  3 10 2007SDSS6.C...0000: 12 29  1.2900 + 12 22 18.0000   185 -1459  413  412 0.13150 2008CBET.1358A...1S  568  40 2008CBET.1358A...1S 0.064
SN2008cj         2008  5 10 2007SDSS6.C...0000: 12 31 50.7100 + 14  1 13.6000     3  -389  691  690 0.23800 2008CBET.1375A...1K 1024  72 2008CBET.1375A...1K 0.101
SN2008cl         2008  5 16 2007MNRAS.379..867V 16 11  4.3500 + 52 27  8.0000    29 -1464  804  804 0.06301 2005AJ....130..968M  270  19 2005AJ....130..968M 0.057
SN2008dh         2008  6  8 1987AJ.....94..501K  0 35 11.3200 + 23 15 15.1000     3 -1705 1246 1246 0.03680 2008CBET.1409A...1D  153  12 2008CBET.1409A...1D 0.082
SN2008dr         2008  6 28 1987AJ.....94..501K 22 10 51.6700 +  2  6 29.6000     5  -643  448  441 0.04145 1999ApJS..121..287H  172  13 1999ApJS..121..287H 0.118
SN2008ds         2008  6 28 20032MASX.C.......:  0 29 50.8300 + 31 23 33.9000     3  -599 1231 1222 0.02103 1999PASP..111..438F  122   0 2016AJ....152...50T 0.176
SN2008dx         2008  6 24 2009AJ....137.4436M 13  0 14.3100 + 27 57 16.4000    86  -446  677  286 0.02303 2004AJ....128.1558S  102   8 2004AJ....128.1558S 0.028
SN2008ee         2008  7 16 20032MASX.C.......:  0 56 32.9600 -  1 46 16.0000    10 -1746   76   66 0.01338 1993AJ....106.1273Z   43   0 2016AJ....152...50T 0.117
SN2008fj         2008  9  1 2007SDSS6.C...0000: 17 12 49.8600 + 42 48 51.8000     7  -766  342  266 0.02714 1996AJ....112.1803M  116   9 1996AJ....112.1803M 0.050
SN2008hr         2008 11 23 2007SDSS6.C...0000:  9 18 52.4400 + 18 57 20.4000     3 -1006  474  475 0.07580 2007SDSS6.C...0000:  329  23 2007SDSS6.C...0000: 0.089
SN2008hv         2008 12  2 2007SDSS6.C...0000:  9  7 34.0600 +  3 23 32.1000    16 -1784   55   37 0.01255 2003AJ....126.2268W   56   0 2016AJ....152...50T 0.088
SN2008hz         2008 11 26 2004A&A...416..917G  0 43 18.6200 + 42 10 14.2000    81 -1908 1077  268 0.07305 2006A&A...456..985G  309  24 2006A&A...456..985G 0.170
SN2008iq         2008 12 30 2007SDSS6.C...0000: 10 39 26.8600 +  5  5 24.2000     4 -1007   45   46 0.07271 2004SDSS2.C...0000:  317  23 2004SDSS2.C...0000: 0.072
SN2008ir         2008 11 27 2009CBET.1662A...1S  8 16 12.4400 -  7 21 32.3000    10 -1780  422  392 0.06600 2009CBET.1662A...1S  286  21 2009CBET.1662A...1S 0.436
SN2008J          2008  1 15 20032MASX.C.......:  2 34 24.2000 - 10 50 38.5000     3   -87 1040 1040 0.01587 1998A&AS..130..333T   65   6 1998A&AS..130..333T 0.062
SN2008s1         2008  5 16 2007SDSS6.C...0000: 13 29 12.8400 + 11 16 20.5000     5 -1106  349  350 0.02210 2005SDSS4.C...0000:   99   8 2005SDSS4.C...0000: 0.092
SN2009an         2009  2 27 2004SDSS2.C...0000: 12 22 47.4000 + 65 51  4.0000     2  -785  331  331 0.00923 2004SDSS2.C...0000:   41   5 2004SDSS2.C...0000: 0.051
SN2009as         2009  3  8 20032MASX.C.......: 14 47 26.6400 - 30 39 34.5000     3  -639  822  822 0.02218 2007A&A...465...71T   98   8 2007A&A...465...71T 0.326
SN2009cj         2009  3 21 2004SDSS3.C...0000:  9 45 30.4400 +  6 32 23.3000     7 -1469  318  319 0.08702 2004SDSS3.C...0000:  377  27 2004SDSS3.C...0000: 0.071
SN2009cn         2009  3 21 2007SDSS6.C...0000: 11  3  6.6400 + 50  9 36.3000     3  -768  348  312 0.20100 2014MNRAS.444.3258M  859  60 2009CBET.1754A...1Q 0.051
SN2009cp         2009  3 25 2007SDSS6.C...0000:  9 15 12.7300 + 19  5 46.3000     4 -1524  351  352 0.22500 2009PASP..121.1395L  946  66 2009CBET.1754A...1Q 0.109
SN2009cu         2009  3 26 2007SDSS6.C...0000: 13 29 12.6400 + 46 43 27.5000    22 -2106  809  803 0.09900 2009PASP..121.1395L  431  30 2009CBET.1754A...1Q 0.057
SN2009cx         2009  3 28 2007SDSS6.C...0000: 12 24 39.2000 +  8 55 59.2000    20 -1823   41   31 0.17500 2014MNRAS.444.3258M  776  54 2009CBET.1754A...1Q 0.062
SN2009cz         2009  4  6 1995ApJ...450..559B  9 15  0.0200 + 29 44  7.1000    13 -1172  696  691 0.02116 2014ApJS..213...35G   94   8 2014ApJS..213...35G 0.071
SN2009dl         2009  4 15 2009CBET.1769A...1P 12  8  7.2100 - 31 59 25.3000     3  -738 1022  753 0.14290 2009CBET.1766A...1D  617  43 2009CBET.1766A...1D 0.200
SN2009du         2009  4 17 2009CBET.1791A...1D 13 39 46.3600 - 21 27 19.1000     3 -1793  764  765 0.06200 2009CBET.1791A...1D  270  19 2009CBET.1791A...1D 0.251
SN2009eh         2009  4  3 2007SDSS6.C...0000: 15 20 38.0800 +  7 39 32.5000     5  -716  775  775 0.04548 2011ApJ...735..125S  197  14 2011ApJ...735..125S 0.098
SN2009eu         2009  5 21 2007NEDR....1H...1C 16 28 41.1300 + 39 33 12.5000     7 -1831    0    1 0.03286 1961AJ.....66..558M  125   0 2016AJ....152...50T 0.031
SN2009ey         2009  5 15 2007SDSS6.C...0000: 14  9 16.6800 + 53  6 12.8000    19   -10  668   37 0.17900 2009CBET.1819A...1K  768  54 2009CBET.1819A...1K 0.022
SN2009ez         2009  5 15 2007SDSS6.C...0000: 13 12 54.4900 + 43 28 35.9000     4 -1868  672  672 0.09100 2009CBET.1819A...1K  393  28 2009CBET.1819A...1K 0.047
SN2009fc         2009  5 17 2007SDSS6.C...0000: 15 27 48.5900 + 41 35 34.1000     3 -1802   23   23 0.08126 2005SDSS4.C...0000:  349  25 2005SDSS4.C...0000: 0.073
SN2009fh         2009  5 20 2007SDSS6.C...0000: 15 44 38.7700 + 45 47 51.2000     3  -772  801  801 0.12300 2009CBET.1819A...1K  528  37 2009CBET.1819A...1K 0.039
SN2009fj         2009  5 27 20032MASX.C.......: 12  6 22.9700 - 44 27 34.3000     3  -849  981  982 0.01037 2004AJ....128...16K   48   5 2004AJ....128...16K 0.447
SN2009fk         2009  5 29 2007SDSS6.C...0000: 22 44 23.9000 -  0  9 42.0000     6  -989  800  122 0.01623 2005AJ....130.1037C   68   0 2016AJ....152...50T 0.177
SN2009gb         2009  6  9 20032MASX.C.......: 14 47 25.8300 - 30 39  2.5000     3  -732  729  729 0.02218 2007A&A...465...71T   98   8 2007A&A...465...71T 0.326
SN2009gf         2009  6 15 2007SDSS6.C...0000: 14 15 37.1100 + 14 16 48.6000     3 -1481    0    1 0.01852 1991RC3.9.C...0000d   83   7 1991RC3.9.C...0000d 0.070
SN2009hn         2009  7 24 2007SDSS6.C...0000:  2 32  0.3100 +  1 14 53.5000    10  -644  849  850 0.02204 2004ApJ...607..202M   91   8 2004ApJ...607..202M 0.067
SN2009iv         2009  8 21 1982AJ.....87.1656H  2 58 14.2100 +  5 58 19.0000     4  -672   63   63 0.02254 1999MNRAS.305..259W   94   8 1999MNRAS.305..259W 0.490
SN2009iy         2009  9 15 20032MASX.C.......: 13 30 10.5400 + 80 30 26.8000 a   4 -2114  790  790 0.02499 1999PASP..111..438F  107   9 1999PASP..111..438F 0.082
SN2009ko         2009 10 28 2007SDSS6.C...0000:  8  1 58.3800 + 15  3 34.7000     4 -1360   61   58 0.01615 2007SDSS6.C...0000:   72   7 2007SDSS6.C...0000: 0.088
SN2009ks         2009  9  9 2009CBET.2012A...1R 22 15 48.0000 +  1 11  5.3900    50 -2187  702    1 0.28400 2014ApJ...795...44R 1194  84 2009CBET.2012A...1R 0.117
SN2009kt         2009  9 15 2009CBET.2012A...1R  2 28 28.3680 -  4  4 44.0800    26 -1030  423   42 0.27592 2014ApJ...795...44R 1153  81 2009CBET.2012A...1R 0.070
SN2009ku         2009  9 22 1990MNRAS.243..692M  3 29 53.2320 - 28  5 12.1200    56 -2143  442   42 0.07900 2014ApJ...795...44R  341  24 2009CBET.2012A...1R 0.020
SN2009kv         2009  9 30 2009CBET.2012A...1R  2 21  6.6000 -  5  1 23.8400    92 -1801  408   27 0.31500 2014ApJ...795...44R 1367  96 2009CBET.2012A...1R 0.061
SN2009kw         2009  9 30 2009CBET.2012A...1R  3 38 23.4000 - 28 15 11.8800    50 -1388  430   37 0.24200 2014ApJ...795...44R 1026  72 2009CBET.2012A...1R 0.036
SN2009kx         2009  9 30 2009CBET.2012A...1R  2 21 13.7520 -  3 54 35.8200    28 -1051  408   29 0.21700 2014ApJ...795...44R  982  69 2009CBET.2012A...1R 0.060
SN2009ky         2009  9 30 2009CBET.2012A...1R  3 34 28.8000 - 27 54 30.2400   257 -2151  434   34 0.25600 2014ApJ...795...44R 1112  78 2009CBET.2012A...1R 0.022
SN2009kz         2009  9 30 2009CBET.2012A...1R  2 22 40.0800 -  4  1 38.3200    34 -1440  408   27 0.26500 2014ApJ...795...44R 1153  81 2009CBET.2012A...1R 0.066
SN2009L          2009  1 13 2007SDSS6.C...0000: 12 58 48.1000 + 27 40 25.6000    92 -1714  474   83 0.02793 2004AJ....128.1558S  129   0 2016AJ....152...50T 0.030
SN2009ly         2009 11  6 2007SDSS6.C...0000:  0 41 12.7000 -  9  8 53.0000    33 -1086  678  316 0.05314 2003SDSS1.C...0000:  223  16 2003SDSS1.C...0000: 0.090
SN2010ai         2010  3  8 2007SDSS6.C...0000: 12 59 24.0000 + 27 59 47.5000    49 -1068   55   20 0.01837 1996ApJ...458..435C   83   7 1996ApJ...458..435C 0.025
SN2010ar         2010  2 13 2014ApJ...795...44R 10  3 26.0780 +  1  1 45.9100    45 -2151  368    2 0.09800 2014ApJ...795...44R  425  30 2014ApJ...795...44R 0.065
SN2010bb         2010  1 16 2007SDSS6.C...0000: 10 44 38.2250 + 57 48 40.0400    25 -2182    5    5 0.11839 2004SDSS2.C...0000:  509  36 2004SDSS2.C...0000: 0.022
SN2010bu         2010  4  9 2010CBET.2254A...1D 15 42 58.3800 +  2 16 52.6000     3 -1068  395  394 0.03900 2010CBET.2254A...1D  169  13 2010CBET.2254A...1D 0.205
SN2010dl         2010  5 24 2007SDSS6.C...0000: 21 35  0.9700 -  0 30 47.8000   133 -2468  116   70 0.03003 20096dF...C...0000J  251   0 2016AJ....152...50T 0.105
SN2010ex         2010  7  1 20032MASX.C.......: 23  0 10.8100 + 26  5 56.2000     3 -2453  459  460 0.02281 2008AJ....135..588S   93   8 2008AJ....135..588S 0.203
SN2010fa         2010  5 13 2007SDSS6.C...0000: 14 13  1.8700 + 54 27 46.6000    18  -373  305  304 0.37300 2010CBET.2350A...1C 1599 112 2010CBET.2350A...1C 0.045
SN2010fb         2010  5 31 2007SDSS6.C...0000: 16  8 18.4090 + 54 54 29.3400    45 -2209  375   17 0.33600 2010CBET.2350A...1C 1439 101 2010CBET.2350A...1C 0.022
SN2010fc         2010  5 31 2007SDSS6.C...0000: 16 14 28.6740 + 54 43 32.9200    60 -2526  375   17 0.23300 2010CBET.2350A...1C  998  70 2010CBET.2350A...1C 0.031
SN2010fe         2010  6  1 2010CBET.2350A...1C 16  8 52.6390 + 55  0 17.3200    45 -2210  374   16 0.42682 2018ApJ...857...51J 1842 129 2010CBET.2350A...1C 0.018
SN2010fh         2010  6  6 2007SDSS6.C...0000: 14 17 18.5670 + 53 58 41.9600    20  -397  281  280 0.38700 2010CBET.2350A...1C 1659 116 2010CBET.2350A...1C 0.028
SN2010fn         2010  6  6 2007SDSS6.C...0000: 16 18 15.8720 + 55 23  4.9500    44 -2215  369   12 0.32300 2010CBET.2350A...1C 1383  97 2010CBET.2350A...1C 0.030
SN2010fs         2010  6 15 2007SDSS6.C...0000: 14 14  3.3400 + 53 21 43.8700    18  -406  272  271 0.44100 2010CBET.2350A...1C 1890 132 2010CBET.2350A...1C 0.026
SN2010kn         2010 12  2 2007SDSS6.C...0000: 11 50 17.0400 + 43 57 47.0000     9 -2443   91   92 0.07123 2005SDSS4.C...0000:  308  22 2005SDSS4.C...0000: 0.058
SN2011ad         2011  2 11 2007SDSS6.C...0000: 11 45 59.5800 + 46 46 50.5000     2 -2514   16   16 0.09200 2011CBET.2657A...1Z  397  28 2011CBET.2657A...1Z 0.061
SN2011dp         2011  6  2 20032MASX.C.......:  1 45 24.7700 -  3 49 35.3000     2 -2760  185  185 0.01820 1993AJ....106.1273Z   74   7 1993AJ....106.1273Z 0.059
SN2011fw         2011  9 23 20032MASX.C.......:  3 20 54.2400 + 37 52  5.3000     3 -2142   94   95 0.01682 1999ApJS..121..287H   70   6 1999ApJS..121..287H 0.863
SNF20080322-001  2008  3 22 2004SDSS2.C...0000: 16 14 48.9560 + 43 53 29.4200     5 -1407 1226 1226 0.08908 2004SDSS2.C...0000:  382  27 2004SDSS2.C...0000: 0.031
SNF20080322-003  2008  3 22 2007SDSS6.C...0000: 17  4 21.4450 + 36 15 29.8300     4  -299 1227 1210 0.03073 2004SDSS2.C...0000:  131  10 2004SDSS2.C...0000: 0.070
SNF20080323-009  2008  3 23 2007SDSS6.C...0000: 16 11 20.2560 + 52 50 37.4000    26 -1330  858  858 0.08332 2003SDSS1.C...0000:  357  25 2003SDSS1.C...0000: 0.060
SNF20080623-007  2008  6 23 2013ApJ...770..107C 23 53 42.0600 + 31 52 41.5000     4  -604 1231 1204 0.09049 2013ApJ...770..107C  383  27 2013ApJ...770..107C 0.141
SNF20080919-002  2008  9 19 2007SDSS6.C...0000:  2 25 21.2100 -  8 38 59.4000     7 -1428 1137 1121 0.05570 2003SDSS1.C...0000:  235  17 2003SDSS1.C...0000: 0.092
SNLS-03D1dj      2003 11 20 2006A&A...447...31A  2 26 19.0710 -  4  7  8.7200   344   -23 2549    1 0.39000 2006A&A...447...31A 1667 124 2006A&A...447...31A 0.076
SNLS-03D1fb      2003 12 18 2006A&A...447...31A  2 27 12.8750 -  4  7 16.4400   150   -51 2521    1 0.49800 2006A&A...447...31A 2129 149 2006A&A...447...31A 0.077
SNLS-03D1fc      2003 12 23 2006A&A...447...31A  2 25 43.5960 -  4  8 38.6100   361   -56 2516  359 0.33100 2006A&A...447...31A 1414  99 2006A&A...447...31A 0.074
SNLS-04D1dc      2004  8 10 2006AJ....132.1126N  2 26 18.4000 -  4 18 42.5000   310  -287 2285  128 0.21100 2009A&A...507...85B  900  63 2009A&A...507...85B 0.069
SNLS-04D1hd      2004  9 20 2005ApJ...634.1190H  2 26  8.8340 -  4  6 34.6800   346  -328 2244   87 0.36880 2008ApJ...674...51E 1576 110 2008ApJ...674...51E 0.076
SNLS-04D1rh      2004 12 13 2006AJ....132.1126N  2 27 47.1480 -  4 15 13.5600   122  -412 2160  706 0.43490 2008ApJ...674...51E 1859 130 2008ApJ...674...51E 0.070
SNLS-04D2bt      2004  3 18 2006A&A...447...31A  9 59 32.7400 +  2 14 52.8000   480   -36 2547    2 0.22000 2006A&A...447...31A  947  67 2006A&A...447...31A 0.055
SNLS-04D2cf      2004  3 21 2010ApJ...709..572K 10  1 56.0900 +  1 52 46.1200   138   -39 2556    0 0.36900 2006A&A...447...31A 1585 111 2006A&A...447...31A 0.051
SNLS-04D2fp      2004  4 13 2006A&A...447...31A  9 59 28.1200 +  2 19 15.6500   426   -62 2521  335 0.41500 2006A&A...447...31A 1782 125 2006A&A...447...31A 0.054
SNLS-04D2fs      2004  4 13 2007ApJS..172...99C 10  0 22.0860 +  1 45 55.4300   281   -62 2521  335 0.35700 2006A&A...447...31A 1534 108 2006A&A...447...31A 0.046
SNLS-04D2gb      2004  4 20 2007SDSS6.C...0000: 10  2 22.6680 +  1 53 38.9800   163   -69 2526  328 0.43000 2006A&A...447...31A 1847 136 2006A&A...447...31A 0.055
SNLS-04D2mc      2005  1  4 2007SDSS6.C...0000: 10  0 35.5500 +  1 47  3.0500   281  -328 2255   69 0.34680 2007ApJS..172...70L 1490 104 2007ApJS..172...70L 0.049
SNLS-04D3bf      2004  2 17 2007DEEP2.3...0000: 14 17 45.0670 + 52 28  4.0500   230  -242 2662   35 0.15591 2007DEEP2.3...0000:  669  47 2007DEEP2.3...0000: 0.021
SNLS-04D3df      2004  4 20 2006A&A...447...31A 14 18 10.0010 + 52 16 39.6700    37  -298 2519  323 0.47000 2006A&A...447...31A 2015 147 2006A&A...447...31A 0.024
SNLS-04D3ez      2004  4 21 2007SDSS6.C...0000: 14 19  7.8340 + 53  4 19.0100   265  -306 2598   60 0.26300 2008ApJ...674...51E 1128  79 2008ApJ...674...51E 0.028
SNLS-04D3fk      2004  4 21 2006A&A...447...31A 14 18 26.1840 + 52 31 42.4800   234  -306 2598   60 0.35827 2007DEEP2.3...0000: 1536 108 2007DEEP2.3...0000: 0.022
SNLS-04D3gt      2004  5 22 2007SDSS6.C...0000: 14 22 32.5910 + 52 38 48.9200   234  -337 2567   29 0.45100 2006A&A...447...31A 1933 135 2006A&A...447...31A 0.026
SNLS-04D3nh      2004  6 22 2005ApJS..158..161H 14 22 26.7080 + 52 20  0.4100    41   -90 2536    1 0.34020 2005ApJ...634.1190H 1459 102 2005ApJ...634.1190H 0.029
SNLS-04D3nq      2004  7 13 2005ApJ...634.1190H 14 20 19.1350 + 53  9 15.8900   234  -389 2515  238 0.22000 2005ApJ...634.1190H  944  79 2005ApJ...634.1190H 0.026
SNLS-04D4gz      2004  9 10 2006AJ....132.1126N 22 16 59.0060 - 17 37 18.8500   194  -376 1837  327 0.37500 2009A&A...507...85B 1601 112 2009A&A...507...85B 0.075
SNLS-05D1by      2005  9  2 2008AJ....135.1343G  2 24 35.4370 -  4 12  4.0200   222  -632 1897   43 0.29900 2010A&A...523A...7G 1277  90 2008AJ....135.1343G 0.077
SNLS-05D1ej      2005 10 26 2008A&A...477..717B  2 26  6.3490 -  4 43 46.1300   311  -729 1843    8 0.31200 2010A&A...523A...7G 1333  93 2008A&A...477..717B 0.072
SNLS-05D1hk      2005 11 29 2008A&A...482...81T  2 24 39.1760 -  4 38  3.3100   360  -763 1809  323 0.26310 2008ApJ...674...51E 1123  79 2008ApJ...674...51E 0.065
SNLS-05D1ix      2005 11 29 2008ApJ...674...51E  2 24 19.9670 -  4 40 12.0100   284  -720 1809  323 0.49000 2008ApJ...674...51E 2095 153 2008ApJ...674...51E 0.073
SNLS-05D1iy      2005 11 29 2008ApJ...674...51E  2 27 39.9610 -  4 25 21.2900   234  -763 1809  344 0.24780 2008ApJ...674...51E 1058  74 2008ApJ...674...51E 0.071
SNLS-05D2ab      2005  1  8 2007ApJS..172...99C 10  1 50.8460 +  2  6 22.7900   303  -332 2263   65 0.32300 2010A&A...523A...7G 1375  96 2006AJ....132.1126N 0.049
SNLS-05D2ac      2005  1  6 2007SDSS6.C...0000:  9 58 59.2350 +  2 29 22.2100   314  -330 2253   67 0.47900 2009A&A...507...85B 2056 144 2009A&A...507...85B 0.053
SNLS-05D2ah      2005  1  8 2007SDSS6.C...0000: 10  1 28.7280 +  1 51 45.8300   286  -332 2263   65 0.18510 2007ApJS..172...70L  798  56 2007ApJS..172...70L 0.052
SNLS-05D2bv      2005  2  1 2008ApJS..175..128S 10  2 16.9990 +  2 14 26.1600   279  -356 2239   41 0.47400 2009A&A...507...85B 2035 143 2009A&A...507...85B 0.046
SNLS-05D2cb      2005  2 12 2007SDSS6.C...0000:  9 59 24.5810 +  2 19 41.4500   419  -367 2216   30 0.42700 2009A&A...507...85B 1834 128 2009A&A...507...85B 0.054
SNLS-05D2dw      2005  3 17 2008ApJS..175..128S  9 58 32.0700 +  2  1 56.0700   308  -400 2183  318 0.41700 2009A&A...507...85B 1791 126 2009A&A...507...85B 0.053
SNLS-05D2ei      2005  4 12 2007ApJS..172...99C 10  1 39.1160 +  1 49 11.8300   263  -426 2169  291 0.36600 2009A&A...507...85B 1572 110 2009A&A...507...85B 0.052
SNLS-05D2ie      2005  4  7 2006AJ....132.1126N 10  1  2.8950 +  2 39 29.1100   358  -421 2141  297 0.34800 2009A&A...507...85B 1504 105 2006AJ....132.1126N 0.051
SNLS-05D2ja      2005  5  6 2007SDSS6.C...0000: 10  0  3.8040 +  2 17 36.0900   530  -450 2133  267 0.30300 2010A&A...523A...7G 1303  91 2008A&A...477..717B 0.053
SNLS-05D2mp      2005 11 30 2007ApJS..172...99C  9 59  8.6310 +  2 12 14.4200   308  -658 1925   60 0.35370 2008ApJ...674...51E 1520 106 2008ApJ...674...51E 0.055
SNLS-05D3kx      2005  6  8 2006AJ....132.1126N 14 21 50.0190 + 53  8 13.6300   233  -719 2185    4 0.21900 2010A&A...523A...7G  944  66 2006AJ....132.1126N 0.031
SNLS-05D3lc      2005  6  5 2007SDSS6.C...0000: 14 22 22.9200 + 52 28 43.9200   236  -716 2188    0 0.46100 2010A&A...523A...7G 1976 138 2008A&A...477..717B 0.023
SNLS-05D3mq      2005  8  2 2006AJ....132.1126N 14 19  0.4280 + 52 23  6.4300   234  -774 2130  213 0.24600 2010A&A...523A...7G 1030  72 2006AJ....132.1126N 0.027
SNLS-05D3ne      2005  7 13 2007SDSS6.C...0000: 14 21  2.9870 + 52 29 43.5800   253  -754 2150  233 0.16922 2004SDSS3.C...0000:  726  51 2004SDSS3.C...0000: 0.031
SNLS-05D4af      2005  6 30 2009A&A...507...85B 22 16 33.1410 - 18  0 17.7200   199  -669 1544   34 0.49900 2009A&A...507...85B 2132 149 2009A&A...507...85B 0.079
SNLS-05D4ay      2005  7  1 2009A&A...507...85B 22 14 33.1910 - 17 46  3.6200   211  -670 1543   33 0.40800 2009A&A...507...85B 1743 122 2009A&A...507...85B 0.071
SNLS-05D4bm      2005  7 10 2008A&A...477..717B 22 17  4.6110 - 17 40 39.4400   198  -679 1534   24 0.37200 2010A&A...523A...7G 1601 112 2008A&A...477..717B 0.074
SNLS-05D4cw      2005  8  6 2009A&A...507...85B 22 14 50.0800 - 17 44 19.5600   210  -706 1507    8 0.37500 2009A&A...507...85B 1601 112 2009A&A...507...85B 0.070
SNLS-05D4dt      2005  9  1 2008A&A...477..717B 22 14 25.8470 - 17 40 16.0000   211  -732 1481    4 0.40700 2010A&A...523A...7G 1738 122 2008A&A...477..717B 0.070
SNLS-05D4ff      2005  9 28 2009A&A...507...85B 22 16 20.1600 - 18  2 33.2000   201  -759 1454    4 0.40200 2009A&A...507...85B 1717 120 2009A&A...507...85B 0.078
SNLS-06D1ab      2006  1  5 2008MNRAS.386..697R  2 24 59.0310 -  4 40 51.2000   322  -800 1772  286 0.18200 2009A&A...507...85B  776  55 2009A&A...507...85B 0.070
SNLS-06D2ag      2006  1 25 2007SDSS6.C...0000: 10  1 43.3600 +  1 51 37.3000   210  -714 1881    3 0.30890 2007ApJS..172...70L 1328  93 2007ApJS..172...70L 0.052
SNLS-06D2bk      2006  2  7 2007ApJS..172...99C  9 58 42.8710 +  2 10 19.1400   308  -727 1856    3 0.49900 2009A&A...507...85B 2142 150 2009A&A...507...85B 0.053
SNLS-06D2fb      2006  4 29 2007SDSS6.C...0000:  9 59 32.1470 +  1 49 40.5200   276  -808 1775  266 0.12450 2007ApJS..172...70L  538  38 2007ApJS..172...70L 0.059
SNLS-06D2ff      2006  4 27 2007SDSS6.C...0000: 10  0 16.3450 +  2 14 35.1400   526  -806 1777  268 0.34500 2007ApJS..172...70L 1483 104 2007ApJS..172...70L 0.053
SNLS-06D2gb      2006  5 28 2007SDSS6.C...0000: 10  0 47.4190 +  1 59  7.4600   388  -837 1746  237 0.44200 2010A&A...523A...7G 1783 125 2008ApJS..176...19F 0.050
SNLS-06D3cn      2006  3  5 2005ApJS..158..161H 14 19 25.8480 + 52 38 27.5400   254  -989 1915    0 0.23200 2010A&A...523A...7G 1017  71 2005ApJS..158..161H 0.026
SNLS-06D3df      2006  4 30 2007SDSS6.C...0000: 14 22 17.2090 + 52 57 27.6500   234 -1045 1859   37 0.44200 2010A&A...523A...7G 1976 138 2005ApJS..158..161H 0.027
SNLS-06D3dt      2006  5  4 2007SDSS6.C...0000: 14 17 21.6640 + 52 27 10.1400   227 -1049 1855   33 0.28204 2007DEEP2.3...0000: 1210  85 2007DEEP2.3...0000: 0.022
SNLS-06D3ed      2006  5 25 2007SDSS6.C...0000: 14 18 47.8020 + 52 45 23.6100   251 -1070 1834   12 0.40406 2007DEEP2.3...0000: 1732 121 2007DEEP2.3...0000: 0.023
SNLS-06D3fp      2006  6 17 2011MNRAS.410.1262W 14 20 18.6050 + 52 53 49.7900   251 -1093 1811  293 0.26800 2011MNRAS.410.1262W 1149  81 2011MNRAS.410.1262W 0.022
SNLS-06D3gn      2006  7  5 2011MNRAS.410.1262W 14 17 44.6300 + 52 21 40.2500   222 -1111 1793  275 0.25010 2011MNRAS.410.1262W 1073  75 2011MNRAS.410.1262W 0.024
SNLS-06D4co      2006  7 29 2009A&A...507...85B 22 15 26.5180 - 17 52  9.0700   210 -1063 1150    2 0.43700 2009A&A...507...85B 1867 131 2009A&A...507...85B 0.071
SNLS-06D4cq      2006  7 29 2009A&A...507...85B 22 16 55.5230 - 17 42 43.1300   201 -1063 1150    2 0.41100 2009A&A...507...85B 1756 123 2009A&A...507...85B 0.074
SNLS-06D4dh      2006  7 29 2011MNRAS.410.1262W 22 14 19.6930 - 17 35  6.0300   211 -1063 1150    2 0.30270 2011MNRAS.410.1262W 1292  91 2011MNRAS.410.1262W 0.071
Yowie            2004  5 19 2005MNRAS.358.1159M 12 36 34.3630 + 62 12 12.5500   213  -114 2485  333 0.45733 2004AJ....127.3121W 1960 137 2004AJ....127.3121W 0.032


==> datafile2.txt <==
Title: Late-Onset Circumstellar Medium Interactions are Rare: An Unbiased 
       GALEX View of Type Ia Supernovae 
Authors: Dubay L.O., Tucker M.A., Do A., Shappee B.J., Anand G.S. 
Table: Supernovae observed by GALEX only after discovery
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label   Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---   Name    Supernova name
  10- 13 I4     yr    Disc.Y  Year of the discovery date
  15- 16 I2     month Disc.M  Month of the discovery date
  18- 19 I2     d     Disc.D  Day of the discovery date
  21- 22 I2     ---   ObsFUV  Number of FUV epochs
  24- 26 I3     ---   ObsNUV  Number of NUV epochs
  28- 32 I5     d     tFirst  Time of first epoch; days after discovery
  34- 38 I5     d     tLast   Time of last epoch; days after discovery
--------------------------------------------------------------------------------
SN1937D  1937 09 09  0   1 25295 25295 
SN1954B  1954 04 27  3   3 17952 19342 
SN1957A  1957 02 26 14  17 17128 19016 
SN1960F  1960 04 17  0   4 17167 18278 
SN1960H  1960 06 18  2   2 15984 16690 
SN1960R  1960 12 20  2   3 16894 18019 
SN1961H  1961 05 02  8 164 15656 17527 
SN1963I  1963 05 14  3   4 15665 16072 
SN1963P  1963 09 18  2   2 14679 15389 
SN1971G  1971 03 29  3   7 12066 13195 
SN1971I  1971 05 24  4   5 12000 13906 
SN1980I  1980 06 13 10 182  8672 10896 
SN1981B  1981 03 02  2   3  8445  9544 
SN1982B  1982 02 12  3   3  8626  8679 
SN1982W  1982 12 14  1   1  9246  9246 
SN1983G  1983 04 04  3   3  7677  7696 
SN1983N  1983 07 03 30  31  7279  9023 
SN1983U  1983 11 04  0   1 10319 10319 
SN1983W  1983 12 06  3   3  8472  8840 
SN1984A  1984 01 04  5   9  7408  9596 
SN1985A  1985 01 25  1   1  7960  7960 
SN1985B  1985 01 17  3   5  7732  9551 
SN1986G  1986 05 03 16  29  6244  8066 
SN1987D  1987 04 20  1   5  6191  8770 
SN1987L  1987 08 16  5   5  7028  7123 
SN1987N  1987 12 14  0   1  8704  8704 
SN1989A  1989 01 19  2   2  6606  6653 
SN1989B  1989 01 30  5   7  5519  7392 
SN1989M  1989 06 28  8 170  5372  7243 
SN1990M  1990 06 15  1   2  5446  6173 
SN1990N  1990 06 23  1   4  5031  7236 
SN1990U  1990 08 02  3   5  5176  7011 
SN1991B  1991 01 11  2   4  5236  5976 
SN1991bg 1991 12 03  9 180  4482  6706 
SN1991F  1991 02 10 26  65  4739  4830 
SN1991M  1991 03 12  2   2  5601  5606 
SN1991X  1991 05 05  1   3  5114  5808 
SN1992A  1992 01 11  4  12  4690  6534 
SN1992G  1992 02 09  1   2  5483  6566 
SN1993af 1993 11 15 13  16  3736  5522 
SN1993L  1993 04 30  2   4  4884  6333 
SN1993R  1993 06 02  4   5  3786  5213 
SN1993Z  1993 09 23  7   7  3811  5602 
SN1994aa 1994 09 14  0   1  3359  3359 
SN1994ae 1994 11 14  1   2  3759  5606 
SN1994U  1994 06 27  5  12  3959  5009 
SN1995al 1995 11 01  2   2  3773  4171 
SN1995D  1995 02 10  4   5  3684  4721 
SN1996bk 1996 10 12  2   2  3424  3784 
SN1996X  1996 04 12  3   4  3669  4048 
SN1997bp 1997 04 06  1   3  3306  5145 
SN1997bq 1997 04 07  2   2  2480  3504 
SN1997br 1997 04 10  1   1  2597  2597 
SN1998bn 1998 04 17  1   3  2575  3266 
SN1998cn 1998 06 17  1   1  3172  3172 
SN1998D  1998 01 28  1   1  3407  3407 
SN1998dh 1998 07 20  0   1  4834  4834 
SN1998dm 1998 08 22  2   2  2219  3354 
SN1998em 1998 10 26  2   2  2845  2855 
SN1999by 1999 04 30 14  17  1725  3613 
SN1999cl 1999 05 29  1   3  2880  3960 
SN1999cp 1999 06 18  1   2  2156  2883 
SN1999ec 1999 10 02  2   4  1588  3021 
SN1999gh 1999 12 03  1   2  2288  2994 
SN1999gs 1999 12 28  2   4  1568  4088 
SN2000cx 2000 07 17  4   5  1185  1936 
SN2000E  2000 01 26  1   2  1305  2061 
SN2001A  2001 01 01  0   3  2277  2619 
SN2001bg 2001 05 08  2   2   990  2816 
SN2001ch 2001 05 28  5   5  1892  2266 
SN2001el 2001 09 17  2   2  2223  2289 
SN2001fu 2001 11 05  0   5   792  1578 
SN2002cr 2002 05 01  1   2  1108  1835 
SN2002dj 2002 06 12  2   5   707  1780 
SN2002er 2002 08 23  2   3   676  1039 
SN2002fk 2002 09 17  5   5   439  2244 
SN2002jo 2002 12 11  1   1   540   540 
SN2002ka 2002 12 28  2   2  1162  1848 
SN2003cg 2003 03 21  9  16   723  2532 
SN2003du 2003 04 22  1   2   684   737 
SN2003fa 2003 06 01  2   2  1457  1457 
SN2003gs 2003 07 29  3   3   830  1903 
SN2003hv 2003 09 09  2   4  1154  2994 
SN2003hx 2003 09 12  2   2   843  1564 
SN2003kf 2003 11 27  2   2  1116  1142 
SN2004ab 2004 02 21  4   4    86  1480 
SN2004bd 2004 04 07  1   1  1049  1049 
SN2004eq 2004 07 30  2   2   792  1154 
SN2004W  2004 01 28  3  15    64  2610 
SN2005am 2005 02 22  1   1   373   373 
SN2005cf 2005 05 28  4   5   342   769 
SN2005cn 2005 06 19  3   4   314   693 
SN2005dc 2005 07 26  2   2   436   793 
SN2005df 2005 08 04  0   1  2321  2321 
SN2005ew 2005 10 04  0   1  2278  2278 
SN2005P  2005 01 21  1   2   112   839 
SN2005W  2005 02 01  1   1   624   624 
SN2006D  2006 01 11  2   0   442   841 
SN2006dy 2006 07 25  1   1   292   292 
SN2006X  2006 02 04  7   0    35  1192 
SN2007af 2007 03 01  5   5    47   815 
SN2007kg 2007 09 22  0   4  1418  1512 
SN2008ha 2008 11 07  0   1  1066  1066 
SN2010bv 2010 04 19  0   1   544   544 

